Intra-Section Code Cave Injection for Adversarial Evasion Attacks on Windows PE Malware File

Windows malware is predominantly available in cyberspace and is a prime target for deliberate adversarial evasion attacks. Although researchers have investigated the adversarial malware attack problem, a multitude of important questions remain unanswered, including (a) Are the existing techniques to inject adversarial perturbations in Windows Portable Executable (PE) malware files effective enough for evasion purposes?; (b) Does the attack process preserve the original behavior of malware?; (c) Are there unexplored approaches/locations that can be used to carry out adversarial evasion attacks on Windows PE malware?; and (d) What are the optimal locations and sizes of adversarial perturbations required to evade an ML-based malware detector without significant structural change in the PE file? To answer some of these questions, this work proposes a novel approach that injects a code cave within the section (i.e., intra-section) of Windows PE malware files to make space for adversarial perturbations. In addition, a code loader is also injected inside the PE file, which reverts adversarial malware to its original form during the execution, preserving the malware's functionality and executability. To understand the effectiveness of our approach, we injected adversarial perturbations inside the .text, .data and .rdata sections, generated using the gradient descent and Fast Gradient Sign Method (FGSM), to target the two popular CNN-based malware detectors, MalConv and MalConv2. Our experiments yielded notable results, achieving a 92.31% evasion rate with gradient descent and 96.26% with FGSM against MalConv, compared to the 16.17% evasion rate for append attacks. Similarly, when targeting MalConv2, our approach achieved a remarkable maximum evasion rate of 97.93% with gradient descent and 94.34% with FGSM, significantly surpassing the 4.01% evasion rate observed with append attacks.

==> Activation_CSV/Append_Activation_Multiplied.csv <==
x_values,y_values
0,0.8034799514285713
1,0.44267970870748297
2,0.3570209943367347
3,0.37840032598979595
4,0.3379918067210884
5,0.319393774914966
6,0.35079976427210885
7,0.37146671657823127
8,0.33968062522448983
9,0.3625623876666667
10,0.39000308114285714
11,0.4055903980170068
12,0.41385727172789116
13,0.3911716031088435
14,0.4016507871428572
15,0.3903576049115647
16,0.3869745974931973
17,0.37275709220748293
18,0.3694954478231292
19,0.3401680539795918
20,0.33353759488775514
21,0.3609778420952381
22,0.3701279021768708
23,0.37772374344897963
24,0.37675383213265307
25,0.3533569380238095
26,0.3556195876394557
27,0.3241510554421769
28,0.35821082979251706
29,0.38706919561564623
30,0.3965118194387755
31,0.3666474385238096
32,0.37535048302721086
33,0.42298302517687075
34,0.3661809888809524
35,0.38372727851700683
36,0.3762739430952381
37,0.39573344372108843
38,0.36551681527210883
39,0.38240842389115653
40,0.3512905087176871
41,0.39156069565986396
42,0.39474623960884353
43,0.39069567286734697
44,0.402948899452381
45,0.45850189846598643
46,0.35151240140136053
47,0.36513070374149664
48,0.38966292413605447
49,0.39389993437414966
50,0.37228998346938774
51,0.3922248712721088
52,0.3469177068095238
53,0.4072132143367347
54,0.3681700882380952
55,0.371613174414966
56,0.37384940406122447
57,0.37802477692176867
58,0.3511122712653061
59,0.3554006902278911
60,0.36678470401020413
61,0.35398605994217686
62,0.3580066816768708
63,0.40502222189795917
64,0.3556516478843537
65,0.4049963333945578
66,0.4068562669217687
67,0.35969111536734694
68,0.3741553436870748
69,0.35240145402721085
70,0.3929340694353741
71,0.42001718035034014
72,0.3896263021292517
73,0.40849261388095237
74,0.3894394955816326
75,0.4107508124795919
76,0.420785474329932
77,0.38659438063945584
78,0.36811403473129245
79,0.3539229843333334
80,0.34806898907482997
81,0.3686757675680272
82,0.4041658677721088
83,0.4172019343163266
84,0.412934685829932
85,0.4286373952414966
86,0.41051704035034015
87,0.4376427398231293
88,0.38398535683673474
89,0.404012067377551
90,0.4126099891904762
91,0.45129515066326525
92,0.401601615329932
93,0.4112907169591837
94,0.3905249489455782
95,0.3852410267210884
96,0.3910975302755102
97,0.39485810067346944
98,0.4477816674659864
99,0.4586323564829933
100,0.4752634302176871
101,0.41044330689455777
102,0.4379728680136054
103,0.4326311643333333
104,0.41480071670068025
105,0.45938803435034015
106,0.41112789440476194
107,0.4255990953231292
108,0.43131255419727893
109,0.40236930794557824
110,0.40491929139115646
111,0.3842451295680272
112,0.4525713525952382
113,0.40443907168707477
114,0.4266102463605443
115,0.3747875101020408
116,0.38603132565306125
117,0.38518926567346934
118,0.40643065788435373
119,0.3899468675374149
120,0.39337866150680273
121,0.3886923020306122
122,0.43056275965986396
123,0.4546341498843538
124,0.4416188961496599
125,0.39242937659183674
126,0.38302374090136054
127,0.4345126903911564
128,0.41757047175850337
129,0.452295312
130,0.4067618607040816
131,0.4178970745238096
132,0.4240138402551021
133,0.3815227147585034
134,0.443224774904762
135,0.4054150797795578
136,0.4139178991802721
137,0.3654418132891157
138,0.38278573854761905
139,0.38707717768027206
140,0.702383672159864
141,0.36847960396258506
142,0.35511714306802716
143,0.4110252715646258
144,0.3958557154727891
145,0.38165435226530614
146,0.38260659763265303
147,0.3662526791462585
148,0.34369800936394557
149,0.3482822904081633
150,0.3725967729693877
151,0.3700360835204082
152,0.3551489424489796
153,0.3731487314115646
154,0.3565476648503401
155,0.36868983776530617
156,0.48703364783673464
157,0.3783685594319728
158,0.3714123056020408
159,0.3821843607108843
160,0.3624472594285714
161,0.363337561829932
162,0.36113931651700676
163,0.37218056560544216
164,0.3999294534557823
165,0.3640956952108843
166,0.3424562420306122
167,0.3661074766292517
168,0.3541835992639456
169,0.3522816852380953
170,0.3467152500884354
171,0.3572233475544217
172,0.3505072210442177
173,0.3840220083469388
174,0.3554690163244898
175,0.3526474044353742
176,0.3641112616598639
177,0.35387362245374154
178,0.35967186180952376
179,0.41235077423129257
180,0.3872453793537415
181,0.3688997782312925
182,0.36731343073469386
183,0.37229990293877546
184,0.3679255037755102
185,0.3755994810578231
186,0.38591472777210883
187,0.3670187384081633
188,0.38278718506802717
189,0.3889876332993197
190,0.36580620939795916
191,0.3402401676938775
192,0.37475153863945576
193,0.3870922083673469
194,0.37637327509863944
195,0.3967372015442177
196,0.40404311372789115
197,0.40324760708163265
198,0.39316513891156457
199,0.3622254969183673
200,0.39500431394557817
201,0.3741665920884354
202,0.36785710840136054
203,0.36479956050340134
204,0.4107588629829932
205,0.3924821573299319
206,0.4041465077312925
207,0.3864808005952381
208,0.39841510052721085
209,0.36050134476870743
210,0.38677774486394556
211,0.3769271643537415
212,0.40578622134693876
213,0.3838960157244897
214,0.38929756765986395
215,0.38736419065646255
216,0.37358447176870746
217,0.3628148862380952
218,0.3685630976836734
219,0.401481776462585
220,0.38861076334353745
221,0.37228361411564626
222,0.36448349228911564
223,0.3848820238707483
224,0.4061464853537415
225,0.3938554477414966
226,0.3997287057789116
227,0.39369620693537416
228,0.3771891978435374
229,0.38926268557823124
230,0.3988336462176871
231,0.39234776957483
232,0.4004754659319728
233,0.3926557408401361
234,0.3796994800340136
235,0.38538275702040814
236,0.4168133446938776
237,0.40564417856802726
238,0.3973082556972789
239,0.3940151876020408
240,0.3988168374931973
241,0.3959941712414966
242,0.399019423792517
243,0.39101763217687074
244,0.4076426031428571
245,0.38602348145238097
246,0.38618706614625853
247,0.39736323138435375
248,0.4040555393741497
249,0.4273648254761904
250,0.41440516119387755
251,0.4213831928911565
252,0.3999784227585034
253,0.39741819073809526
254,0.3920724579183673
255,0.3806999716836735
256,0.3757714926360544
257,0.42571415386054423
258,0.39823536722789116
259,0.388807276659864
260,0.40832338282312924
261,0.4050198913027211
262,0.3935748490884354
263,0.39867283508503404
264,0.38629408574149654
265,0.3659126823129251
266,0.37458328210884356
267,0.40033887363945575
268,0.37550768252040817
269,0.3984059530272109
270,0.4048551770816326
271,0.4145125529455782
272,0.4318394803095238
273,0.39114284192517007
274,0.4020912676836735
275,0.38651377415306126
276,0.42178300744897956
277,0.4087413374115646
278,0.3853420922789116
279,0.4364603603741497
280,0.4091043956768707
281,0.40190411734693876
282,0.3837106176530612
283,0.4064448681122449
284,0.38932339857142856
285,0.3997721419047619
286,0.39600284615646253
287,0.4015981061904762
288,0.38772627007482996
289,0.41847549375850335
290,0.4000771917346939
291,0.3987640716428571
292,0.37630154932653065
293,0.400107685659864
294,0.3877657955272109
295,0.4097172468197279
296,0.4049648281632653
297,0.38687682670068024
298,0.37826123166666664
299,0.3883335934387755
300,0.37689857341836736
301,0.3932279106054422
302,0.39043785353741495
303,0.3964710924489796
304,0.39335389917687075
305,0.4312693255646258
306,0.4012144221768707
307,0.40733225547619045
308,0.3808370048061225
309,0.4130703163605442
310,0.3802790621156462
311,0.4083231386394558
312,0.39051805088435376
313,0.409110673792517
314,0.3963848562380952
315,0.3961002660238095
316,0.41082198667687075
317,0.4024302532108843
318,0.3913252513095238
319,0.42189167275510203
320,0.40662531889455783
321,0.3907861644829932
322,0.3983232940170068
323,0.3981212520748299
324,0.3825779341666667
325,0.3949608919591837
326,0.3860521796734694
327,0.41032480154421763
328,0.3966778841768708
329,0.37500355384013606
330,0.393324314
331,0.40727431653061225
332,0.37698967596938776
333,0.3780419995170068
334,0.38995998338775506
335,0.3923672487687075
336,0.38856491989795916
337,0.38521138750340134
338,0.39930010685374145
339,0.3899084195272109
340,0.4042945246088435
341,0.3814448224931972
342,0.4073975098469388
343,0.42156714492517006
344,0.43068376121088436
345,0.3679435006122449
346,0.40265486282312923
347,0.3885230326870749
348,0.3898366180408163
349,0.3956928007619047
350,0.39922666190476186
351,0.3981815711054422
352,0.40731208590136053
353,0.39363894916666664
354,0.39957325403401356
355,0.3826283917346939
356,0.3829400059727891
357,0.3912873321938775
358,0.4033458381292517
359,0.4120507730782313
360,0.3985888124319728
361,0.39733209971088435
362,0.4032149060884354
363,0.4152145207823129
364,0.41324118587414965
365,0.4045308880102041
366,0.4041794820068027
367,0.3872825383095238
368,0.39828386516666664
369,0.39641793253061225
370,0.4001607843197279
371,0.40958728253741494
372,0.3843985857993197
373,0.4282552098469387
374,0.3864997207482993
375,0.411667487462585
376,0.40208025741496595
377,0.42198583834693876
378,0.4202894687414966
379,0.39280986204081636
380,0.40640915641156455
381,0.40176200028911563
382,0.40371441608843533
383,0.425125742632653
384,0.41228142744897955
385,0.3954687728367347
386,0.4261504878435374
387,0.46370502803401353
388,0.4020135773809524
389,0.40163113355782304
390,0.39151946704761903
391,0.42642177792517005
392,0.431196252744898
393,0.39636675562585033
394,0.4088404198129252
395,0.3936543963605442
396,0.3830478818197279
397,0.408103810585034
398,0.4801420568741496
399,0.4031411464489796
400,0.4100209848809524
401,0.38884677444217686
402,0.4235985650544217
403,0.40006712001020406
404,0.3882076259897959
405,0.4445042807142857
406,0.3873113114489796
407,0.40107088306462585
408,0.39877095051700673
409,0.42027963159863946
410,0.38328693778571427
411,0.38801331190816324
412,0.3762856797006803
413,0.40188874297619054
414,0.4049262418707483
415,0.4212395647108843
416,0.4011408652278911
417,0.3869415329047619
418,0.3768870208095238
419,0.4066655639115646
420,0.40258593208843535
421,0.4192902872482993
422,0.42031329219727886
423,0.42300055942517006
424,0.39923199894217687
425,0.38851601046258505
426,0.3965136010782313
427,0.39083118841156467
428,0.4046743619557823
429,0.39098548133673466
430,0.3950315961360545
431,0.3856007289489796
432,0.390750000962585
433,0.39543770997619043
434,0.37274137208843533
435,0.3839271696666667
436,0.3845656393333333
437,0.3848206655306122
438,0.40725690160884354
439,0.4162750878231293
440,0.3977688655387755
441,0.40046232243877544
442,0.3989451123571428
443,0.4070644501496598
444,0.42234086227891154
445,0.4006437998537415
446,0.42287447590476185
447,0.4389641195612245
448,0.4082398859897959
449,0.41395758299319724
450,0.3976950209353741
451,0.4041100027108844
452,0.3827640800680272
453,0.4101714527040816
454,0.39695939197959185
455,0.37507785389455783
456,0.3803126414353741
457,0.4135497722517007
458,0.38643748616326523
459,0.41163167225170066
460,0.3920691061020408
461,0.4026412591020408
462,0.4168440834149659
463,0.398818252122449
464,0.386260803122449
465,0.42643955550340135
466,0.39826986794217684
467,0.3969874833061224
468,0.3862297421020408
469,0.4133329796462585
470,0.397936808877551
471,0.4105064481632653
472,0.40871440667006803
473,0.4018956171190476
474,0.3835479608265306
475,0.39370488372789114
476,0.4081284454013605
477,0.41806899114965984
478,0.40924196935034013
479,0.4090805930408163
480,0.42714357881972786
481,0.4145230118367346
482,0.4038231089489796
483,0.41024473405442174
484,0.4091591545918367
485,0.4156282104557823
486,0.45996018982653053
487,0.4548169860544218
488,0.4532254464965987
489,0.40683018080612243
490,0.44500371123809523
491,0.4258245956122449
492,0.4397196953741496
493,0.41767343176870747
494,0.47093414785714294
495,0.4345216155918367
496,0.41075032968027214
497,0.39613576485714286
498,0.4233856097959183
499,0.3865198204591836
500,0.42707825690476187
501,0.4081792574149659
502,0.4162195491836735
503,0.41338633886734694
504,0.3899222314897959
505,0.39141838102721094
506,0.3974905387721088
507,0.4012055694557823
508,0.4247977466904762
509,0.38581703181292515
510,0.4016653823945578
511,0.3924296417755102
512,0.39157649651020404
513,0.40362494075170063
514,0.4635671566190475
515,0.4902159085408163
516,0.5428270309523809
517,0.46713991568707486
518,0.7188476528979593
519,0.414681417122449
520,0.40869468204761905
521,0.4214326395578231
522,0.4205183494353742
523,0.4032490350306122
524,0.4082813180748299
525,0.4108079287891156
526,0.40442699496258505
527,0.39219640671768713
528,0.4080716041258503
529,0.4306644252585034
530,0.44735056075170065
531,0.41983715448979586
532,0.3983952895442177
533,0.46832468955782314
534,0.501883581367347
535,0.4179361175034013
536,0.399720731877551
537,0.41207553090816323
538,0.41669438397959185
539,0.3848629158979592
540,0.4209787506292517
541,0.4081212832993197
542,0.43757112858503394
543,0.4137534431972789
544,0.3948012173571429
545,0.41895756935374145
546,0.42319462041496597
547,0.40307020943197275
548,0.40171663340136055
549,0.4072902711802721
550,0.38915559992517
551,0.39917125476190474
552,0.3905538305544217
553,0.3914575186156462
554,0.41514994304421765
555,0.4127315685272109
556,0.41987885636054423
557,0.3976025624693877
558,0.38527583082993194
559,0.389085417755102
560,0.41255010838435374
561,0.41474766316326533
562,0.4148964431020408
563,0.4168610570986394
564,0.4102103549217687
565,0.42124419146258507
566,0.4385295547823129
567,0.43082829815306123
568,0.4148201294863946
569,0.4389062728605442
570,0.4082709169285714
571,0.39714196860544215
572,0.4004316907585034
573,0.4174833369897959
574,0.41210609349659866
575,0.4226678368231292
576,0.40877010490816323
577,0.3919331702040816
578,0.37657590942517005
579,0.3868324958163265
580,0.39377887309523807
581,0.4217988443877551
582,0.4385854878231293
583,0.42455448940476187
584,0.4200576523639456
585,0.4255275260238095
586,0.41873649132653057
587,0.433225216414966
588,0.4175202854081632
589,0.4142038633809524
590,0.4185065753061224
591,0.4189353362585034
592,0.42947417062244897
593,0.4161287877891156
594,0.4335873857993197
595,0.4088292266054422
596,0.3974087236938776
597,0.3967208668741497
598,0.41083514473129246
599,0.4037781431292517
600,0.4526697473605443
601,0.4431149869081632
602,0.42965780208843535
603,0.4181665501088435
604,0.4233931592993197
605,0.4119494314421768
606,0.42439512928571427
607,0.4085139569149659
608,0.4051994032585034
609,0.4035299775646258
610,0.41337760988435374
611,0.4176002400782312
612,0.4042869424183673
613,0.41210548741156466
614,0.40886066214285716
615,0.4387294517891156
616,0.4167230129591836
617,0.419666579377551
618,0.41373760335374143
619,0.4172413262244898
620,0.4068022289489796
621,0.41298010198979596
622,0.4084269215068027
623,0.41517460192517003
624,0.4084633849863945
625,0.41944399222789114
626,0.4190513705340136
627,0.39870838946938775
628,0.4107054715306122
629,0.4243117042312925
630,0.4216214754897959
631,0.4217290380068027
632,0.40421845361904757
633,0.4142744307108844
634,0.4169502858027211
635,0.4022248475816326
636,0.41222957804081634
637,0.40628088489795916
638,0.411441270085034
639,0.4263684115918367
640,0.3974228791496599
641,0.40806140125510204
642,0.414466781462585
643,0.42833205892517007
644,0.40897242365306125
645,0.4582267581360544
646,0.4124239906802721
647,0.40906730939795916
648,0.4064860896258503
649,0.41817123794217687
650,0.40932575852040815
651,0.4118160551020408
652,0.4195958509183673
653,0.4079344857482993
654,0.43071474435374146
655,0.41435073731292515
656,0.4425799904897959
657,0.4119862188299319
658,0.422437374377551
659,0.42165238729591836
660,0.40906182796598634
661,0.4091954084591837
662,0.44185405336394556
663,0.444623514952381
664,0.42265126072789116
665,0.41141647317687075
666,0.4260149300918367
667,0.4148036363945578
668,0.40691329528911563
669,0.40947972328571425
670,0.4195403499115646
671,0.3895841904761904
672,0.7062428991632653
673,0.47305568661224495
674,0.40085938824829925
675,0.40489932739455775
676,0.3914200762755102
677,0.4024650716802721
678,0.40436257692176863
679,0.4107005598979591
680,0.4010514391836734
681,0.40837464673469387
682,0.40757063838095237
683,0.41447691038435375
684,0.41329096774489793
685,0.41528177049659865
686,0.4160415419761905
687,0.40697889956462574
688,0.41252076338435373
689,0.4763058022312925
690,0.4240788017687075
691,0.40962414642857137
692,0.4053978934693877
693,0.4050968152142857
694,0.40335825544217685
695,0.402696794414966
696,0.408405495340136
697,0.4270371320238095
698,0.3997975889455782
699,0.409489356085034
700,0.3919922015816326
701,0.4023446885646258
702,0.39127379627891157
703,0.40218966601020406
704,0.39478223098639453
705,0.4060805689285714
706,0.4040891873639455
707,0.4103247863299319
708,0.41321508478231284
709,0.40739152535714285
710,0.403859476462585
711,0.4070071041904762
712,0.39461124731972785
713,0.4185856919115646
714,0.41478248318367344
715,0.4177775360306122
716,0.40270551108843533
717,0.40870397795238095
718,0.39514406551020403
719,0.4007141604693878
720,0.41391016799999997
721,0.39675365305102034
722,0.38697474256802716
723,0.4059089788979591
724,0.4286902967040816
725,0.4106835866734693
726,0.406260776887755
727,0.39755554320068026
728,0.4097894313095238
729,0.41094601768367345
730,0.40623361110544215
731,0.40471016931292514
732,0.4073880186292516
733,0.4225024881292517
734,0.4100800131632653
735,0.407393046085034
736,0.41138369725510204
737,0.40835346560544217
738,0.4038885101496598
739,0.4212164536054422
740,0.4109029874489795
741,0.4059287084897959
742,0.41782689654761906
743,0.3935839257619047
744,0.4226233243877551
745,0.4093693288231292
746,0.4302025454591837
747,0.41065237926190473
748,0.41941164213265303
749,0.3959623749523809
750,0.40791918625510204
751,0.4070861819897959
752,0.40204574437755103
753,0.4125553246360544
754,0.4278600023605442
755,0.4192349536428571
756,0.4256527156462585
757,0.4037072630272109
758,0.40185636365646255
759,0.43398355826190477
760,0.41489159782312923
761,0.41811440206462586
762,0.40748142459183667
763,0.40933766435034014
764,0.420002334829932
765,0.4124864907482993
766,0.4074175268027211
767,0.42186161391156457
768,0.4139184391496598
769,0.4025430408503401
770,0.41549914797278914
771,0.4178365424013605
772,0.39611479376870745
773,0.4438437432142856
774,0.4204927809183673
775,0.4057578809047619
776,0.4129332066666666
777,0.4051794223469387
778,0.41616409215986394
779,0.41495515476190475
780,0.41822516767006795
781,0.412503983962585
782,0.40727820297619044
783,0.4016748844217687
784,0.4487441247074829
785,0.41814565187074826
786,0.4085687923809524
787,0.41849941523809525
788,0.4033062495918367
789,0.4111014625510204
790,0.4352001967687074
791,0.4406862528231292
792,0.40375186256462586
793,0.4116091983333333
794,0.4001535476938775
795,0.4109501581632653
796,0.3932354643197279
797,0.4271564885714285
798,0.4084934967210884
799,0.41220122193877556
800,0.44927074833333325
801,0.4360216018197279
802,0.4069774310544217
803,0.4038333900170068
804,0.4140038778571428
805,0.4049927634693878
806,0.41888147418367344
807,0.4143930549727891
808,0.40220989801020407
809,0.41106918583333335
810,0.4091887131768708
811,0.39433860906462587
812,0.404166607755102
813,0.40359948158163267
814,0.4108387819387755
815,0.40624728799319726
816,0.4077879977380952
817,0.4162203135714285
818,0.40816284391156454
819,0.404646400255102
820,0.41111406952380947
821,0.41322512714285714
822,0.41362030908163266
823,0.4052618427755102
824,0.3997934653809524
825,0.4114849709863945
826,0.40335539486394556
827,0.4056104443095238
828,0.40103433648299314
829,0.40955552486394553
830,0.4137527603877551
831,0.4210092495578231
832,0.4119323976870748
833,0.40530741537414966
834,0.3968469476870748
835,0.41223653610544214
836,0.41916683260544213
837,0.4102205325170068
838,0.4052271476190476
839,0.4133893956462585
840,0.42294812989795916
841,0.4106970222448979
842,0.41043734775510204
843,0.4175597904761904
844,0.41577789020408157
845,0.41513649329931973
846,0.41104170244897953
847,0.39903152612244897
848,0.4229225475884354
849,0.408215035340136
850,0.40036411842176867
851,0.4160833215034013
852,0.41902693304081634
853,0.4161717841156462
854,0.4098987176190476
855,0.4119533372687075
856,0.416327132377551
857,0.4040145684863945
858,0.410134739829932
859,0.40180664505102043
860,0.4137971614965987
861,0.41771061088435374
862,0.41006724276870743
863,0.41493518489795916
864,0.40927938101360534
865,0.412312335255102
866,0.40973650440136056
867,0.3985037504081632
868,0.4098414567687075
869,0.3987656705272109
870,0.438445606292517
871,0.4176012700340136
872,0.40716647935374145
873,0.3975363544897959
874,0.41194651665646254
875,0.4063067265136054
876,0.3990110240068027
877,0.40484762786394557
878,0.4229449849115646
879,0.40628820785714287
880,0.4042862481292517
881,0.3978887862108843
882,0.4085577611360544
883,0.42231665431972787
884,0.4125152716666666
885,0.3957737708571429
886,0.4101573433163265
887,0.41800594647959183
888,0.41413221080272106
889,0.41102529248979586
890,0.40714240503401355
891,0.4114722070068027
892,0.4162244622789115
893,0.40613189634693875
894,0.41061767299319724
895,0.4153963443367347
896,0.4155833701360544
897,0.4151400613333333
898,0.4040361503877551
899,0.41111673339455784
900,0.41925158602040813
901,0.40851549653061225
902,0.41114135722789114
903,0.42158405357142853
904,0.4283335833333333
905,0.41216026119727883
906,0.4180787611054422
907,0.41374561580272107
908,0.4017145120102041
909,0.40485389787755094
910,0.401126456207483
911,0.4096745847210884
912,0.41148610370748295
913,0.41481604495238095
914,0.3975992576972789
915,0.40987567883333326
916,0.4074602370918367
917,0.40161885300340133
918,0.3973825477755102
919,0.4133950933333333
920,0.4215107528911564
921,0.4201541239115646
922,0.4027014589795918
923,0.4265763718367347
924,0.4088906127687075
925,0.40545032363945577
926,0.4005292708163265
927,0.4090698334353741
928,0.42555164500680265
929,0.40765314105442174
930,0.4031324030068027
931,0.4443768258163265
932,0.4180714826190476
933,0.4124666060408163
934,0.40548600884353736
935,0.4149760399727891
936,0.41777782231292515
937,0.4010627382142857
938,0.4080997654285714
939,0.39288814972789116
940,0.4109355871632653
941,0.4064234979591837
942,0.408365338755102
943,0.419467103877551
944,0.41743093071088433
945,0.40918377809523804
946,0.41225514489795917
947,0.413205569047619
948,0.42881843202040815
949,0.41689603853741497
950,0.41302062911564624
951,0.40695386185374144
952,0.4095559420612245
953,0.41439524188775506
954,0.4094380578435374
955,0.4111467181292517
956,0.41063415006802717
957,0.40923639843537407
958,0.42193021942176867
959,0.41622605571088434
960,0.399829051840136
961,0.3946712400204081
962,0.4058750639387755
963,0.3901527661734694
964,0.40289713782312925
965,0.39886223943197274
966,0.40766038683673467
967,0.4114912048163265
968,0.4041144553571428
969,0.4138803906292517
970,0.4104162559863945
971,0.4041128391156462
972,0.40414823280272105
973,0.4031296562108843
974,0.4116770167006803
975,0.4178337467312925
976,0.416902731962585
977,0.4222096329013605
978,0.4183530782993197
979,0.42090477244217683
980,0.42054407499999996
981,0.4122656159183673
982,0.39299501282312926
983,0.41677266168367344
984,0.40699301777551017
985,0.40950604816326525
986,0.4055534433673469
987,0.41078189319727887
988,0.4091526182040816
989,0.40603978020408155
990,0.40174694670068023
991,0.4336291285340136
992,0.40359548740136053
993,0.4081890356666666
994,0.4193689114285714
995,0.41427657901360543
996,0.4078019028435374
997,0.41502736068027213
998,0.4138346911088435
999,0.4101154528503401
1000,0.41215938489795917
1001,0.4283843213945578
1002,0.4144083165986394
1003,0.4275779374829932
1004,0.4246313564387755
1005,0.44831213328571423
1006,0.42598333506802716
1007,0.4271226734795918
1008,0.4199411827891156
1009,0.4183038084013605
1010,0.4249130620408163
1011,0.4154054972789116
1012,0.4080544988843537
1013,0.4161860209863945
1014,0.42107465396258503
1015,0.40746458066326524
1016,0.4104444907619047
1017,0.46364729077891154
1018,0.4111467613945578
1019,0.4003573011734694
1020,0.4010043200816326
1021,0.41536398045918366
1022,0.40473710780952377
1023,0.42329737200680273
1024,0.4232626922108843
1025,0.4027623551360544
1026,0.4243122909693878
1027,0.42317955544217684
1028,0.4108421634863945
1029,0.4157721770578231
1030,0.4134504006870748
1031,0.4047252325510204
1032,0.4013303132993197
1033,0.42072837357142856
1034,0.4127926704421768
1035,0.40621729122448974
1036,0.41097520589795916
1037,0.40371273184693873
1038,0.40598065617687074
1039,0.4084513782414966
1040,0.4093601637040816
1041,0.40122736491496597
1042,0.41478213439795913
1043,0.40143111472789117
1044,0.40750558514965984
1045,0.3998171838877551
1046,0.41573899515986396
1047,0.40890403583673474
1048,0.4081344620782313
1049,0.42463556282312925
1050,0.4132719356802721
1051,0.4203231510884354
1052,0.40031679695578226
1053,0.41614380128911566
1054,0.4090404261768707
1055,0.4144896344761904
1056,0.4127328387755102
1057,0.4122320753367347
1058,0.4087440991530612
1059,0.41009113795918367
1060,0.4106131613265306
1061,0.42040644098639457
1062,0.4134121310680272
1063,0.4214124570748299
1064,0.4179611679115646
1065,0.4161326225272109
1066,0.410373148877551
1067,0.40935869578231293
1068,0.42509423392857143
1069,0.41853128792517
1070,0.4187586151360544
1071,0.4224100300578231
1072,0.42296716010204083
1073,0.41742187095238087
1074,0.4212374329251701
1075,0.4221991105918366
1076,0.43201856363945573
1077,0.4296407045238095
1078,0.43190701840136053
1079,0.43845696340136053
1080,0.42248051959183663
1081,0.4308267951020408
1082,0.4146173053231292
1083,0.4306862240680272
1084,0.40726992418367347
1085,0.4458046960408163
1086,0.42547878530612243
1087,0.4243746718265306
1088,0.41613628570748296
1089,0.4335206908503402
1090,0.4264632625170068
1091,0.42862098496598633
1092,0.42682753155102043
1093,0.44612198578231294
1094,0.4296906603741496
1095,0.43283102145238095
1096,0.4353485158503401
1097,0.4279182669387755
1098,0.4367077638095238
1099,0.4406057417142857
1100,0.444776445
1101,0.43506706862585026
1102,0.4364217326530612
1103,0.4452897354761905
1104,0.43472700891156457
1105,0.4332558917346938
1106,0.4265553058163265
1107,0.4291902500408163
1108,0.4256911125170068
1109,0.43206172625850336
1110,0.4263671894217687
1111,0.42793983414965986
1112,0.42595585472789116
1113,0.42743766244897957
1114,0.4216604879931973
1115,0.42572011453741493
1116,0.43422449102040817
1117,0.43853879098639453
1118,0.42955706312925174
1119,0.4356496939115646
1120,0.4343356532993197
1121,0.4258802577210884
1122,0.43131380353741494
1123,0.42450498238095236
1124,0.4295470378571429
1125,0.4312562571768707
1126,0.42750778224489794
1127,0.4343681878231292
1128,0.4415294173945578
1129,0.4284554501020408
1130,0.4262438050340136
1131,0.4323219309183673
1132,0.4294139139965987
1133,0.43294759518707476
1134,0.42696675844217685
1135,0.44996152503401365
1136,0.5312384719931973
1137,0.557397228707483
1138,0.4487618068571428
1139,0.4339160336632653
1140,0.4313790917482993
1141,0.4361407475986394
1142,0.4481031795238095
1143,0.4394534230816326
1144,0.43930181880952374
1145,0.43455633374149655
1146,0.43372679507823125
1147,0.4456688452380952
1148,0.4307693352210884
1149,0.43709521324829925
1150,0.4290355632993197
1151,0.4342358058503401
1152,0.4256377097278911
1153,0.4508033211904761
1154,0.4308120232653061
1155,0.43630919159863946
1156,0.4341532204761904
1157,0.4367369715306122
1158,0.43148018232653057
1159,0.43850236523809527
1160,0.42193627418367347
1161,0.42858824993197275
1162,0.4233145781632653
1163,0.4450660826938775
1164,0.43199244843537415
1165,0.4257584632993197
1166,0.42814313755102035
1167,0.4292311028911564
1168,0.43577732874149666
1169,0.43190690666666665
1170,0.4235981054421768
1171,0.4329259750680272
1172,0.42502055336734684
1173,0.4225226421428571
1174,0.4311979267517006
1175,0.42683759006122446
1176,0.42550649906122445
1177,0.42220307389795914
1178,0.422245860170068
1179,0.4202815461224489
1180,0.42598244640816324
1181,0.42265242662585034
1182,0.42044723403061224
1183,0.4246444334353741
1184,0.4292842259659863
1185,0.4313061353605442
1186,0.44329967782312923
1187,0.4337657573979592
1188,0.4297290851020408
1189,0.424345677414966
1190,0.4231181916598639
1191,0.4413072110884354
1192,0.4289000682482993
1193,0.44951683006802723
1194,0.4313790097959183
1195,0.4369815994081632
1196,0.43249700999999996
1197,0.425705100867347
1198,0.42778993714285707
1199,0.42803147087755095
1200,0.42836840159863937
1201,0.4339394470408163
1202,0.4265915480272108
1203,0.44256780289115644
1204,0.4414810167346938
1205,0.4404996329591836
1206,0.43115943619047614
1207,0.4287512856258503
1208,0.42986293880952375
1209,0.4324035177891156
1210,0.4341872202040816
1211,0.4333454607823129
1212,0.43084009738095236
1213,0.4327986712074829
1214,0.4315523548979591
1215,0.441678102142857
1216,0.4349898247278911
1217,0.4299674928911564
1218,0.42371442440136053
1219,0.44433268683673466
1220,0.4285918958503401
1221,0.4263432939115646
1222,0.4190985237755102
1223,0.4274188344353741
1224,0.41922164726190475
1225,0.4230615139795918
1226,0.4378057527891156
1227,0.4179430107619047
1228,0.41486811479319724
1229,0.408656697585034
1230,0.43714216794897953
1231,0.42359523190476184
1232,0.423401336585034
1233,0.4247863077210884
1234,0.4201510946258503
1235,0.4247393445442177
1236,0.4187386385204081
1237,0.41841311748299315
1238,0.4177032307891156
1239,0.4140131027523809
1240,0.4167673876530612
1241,0.42200704680272105
1242,0.42344616530612245
1243,0.42786555040816326
1244,0.4187345541428571
1245,0.4278994328571428
1246,0.4280497713605442
1247,0.42933661612244894
1248,0.4295442189285714
1249,0.4197724224829932
1250,0.4432927139455782
1251,0.42967362657823127
1252,0.43192803207482994
1253,0.4257759255442176
1254,0.42566342037414967
1255,0.4245824564965986
1256,0.42901305809523804
1257,0.4268543158333333
1258,0.4271844117448979
1259,0.43142002105442173
1260,0.4315160875170068
1261,0.4253435168537414
1262,0.4324381374489796
1263,0.43372124819727886
1264,0.42963178319727885
1265,0.42999438428571424
1266,0.42819467819727886
1267,0.4350171952380952
1268,0.4312782238095238
1269,0.4330238258843537
1270,0.4317901596598639
1271,0.43387109251700673
1272,0.4306097351020408
1273,0.4476904339455782
1274,0.4295580591904761
1275,0.4285894948299319
1276,0.42727901238095234
1277,0.4244634071224489
1278,0.4253769322448979
1279,0.45511268613945577
1280,0.43230839547619043
1281,0.4341557393367346
1282,0.4263489039081632
1283,0.4279357494081632
1284,0.42553831608843534
1285,0.4305005716190476
1286,0.425663927132653
1287,0.42295165975510196
1288,0.4220944221428571
1289,0.4453084621598639
1290,0.44421068816326537
1291,0.4331636666190476
1292,0.42507512698979594
1293,0.42571579588435365
1294,0.42873839098639455
1295,0.4312000995034013
1296,0.4280923790306122
1297,0.4302176333673469
1298,0.4297380516156462
1299,0.4256155304931972
1300,0.4289044744557823
1301,0.42712124479251695
1302,0.42764807517687076
1303,0.42919379256802714
1304,0.42644190241496593
1305,0.44284493964625843
1306,0.42863526132653057
1307,0.42879311352040816
1308,0.4340807358163265
1309,0.4314258339795917
1310,0.4281622742517006
1311,0.4257724973605441
1312,0.42771619749999995
1313,0.4296869779591836
1314,0.4251519976360544
1315,0.4348734483163265
1316,0.4332793952891156
1317,0.4329108024829932
1318,0.4251366765646258
1319,0.4319895794897959
1320,0.4263918560408163
1321,0.4288457360680272
1322,0.43144129319727886
1323,0.42718598831292515
1324,0.42910644534013603
1325,0.4292268925170068
1326,0.4295170839455782
1327,0.43002427387755093
1328,0.4288186660884353
1329,0.4304374691836734
1330,0.4327168254761905
1331,0.42671896224489797
1332,0.43431462447619046
1333,0.43255754479591835
1334,0.4778222225170068
1335,0.4323458488435374
1336,0.4270977209523809
1337,0.4433754130272108
1338,0.4346287249557822
1339,0.4501701550340136
1340,0.43426578455782305
1341,0.43545916578231286
1342,0.4317514176190476
1343,0.4305022412074829
1344,0.4274091136394557
1345,0.43302374731292514
1346,0.4321939587414966
1347,0.43299386190476186
1348,0.44421899585033997
1349,0.4335103604761904
1350,0.4245308472448979
1351,0.4264065750136054
1352,0.4278243122312925
1353,0.42679029404761903
1354,0.4276029333503401
1355,0.43052744976190477
1356,0.4205667219183673
1357,0.4283207246598638
1358,0.42466809210884343
1359,0.4219168159183673
1360,0.4308740218707482
1361,0.4308189619047619
1362,0.4338484378911564
1363,0.42798183812925167
1364,0.4297510796258503
1365,0.42616146170068026
1366,0.42988854040816316
1367,0.4237459888095237
1368,0.4256866467006802
1369,0.4258572884353741
1370,0.42505398051020404
1371,0.4260599565646258
1372,0.4414351332993197
1373,0.4238824408163265
1374,0.4263026596258503
1375,0.42538558738095233
1376,0.4257548613945578
1377,0.4272264135374149
1378,0.4287699989455782
1379,0.42229494295918363
1380,0.4281575584013605
1381,0.42675495925170065
1382,0.4277474905578231
1383,0.43024849734693876
1384,0.42735352530612236
1385,0.43138680676870744
1386,0.4301878798979591
1387,0.42412685306122444
1388,0.4265191547619047
1389,0.42453440792517
1390,0.4307394167006803
1391,0.426609366292517
1392,0.43279603918367343
1393,0.4329018992517007
1394,0.4361531671088435
1395,0.4377989671768707
1396,0.4321579507482993
1397,0.43545024704081636
1398,0.4369244506122448
1399,0.4334859579931972
1400,0.4472743692040816
1401,0.42641542982993197
1402,0.42663958418367337
1403,0.42887579217687066
1404,0.4253146457482992
1405,0.4222006825510204
1406,0.42717207302721083
1407,0.4295401363945578
1408,0.4266752546258503
1409,0.42478154874149654
1410,0.4472325376190476
1411,0.4295077096598639
1412,0.43014484166666667
1413,0.438894509557823
1414,0.44346999159863937
1415,0.4254873687278911
1416,0.4271262069387755
1417,0.4286083598639456
1418,0.42834076102040813
1419,0.4214129387074829
1420,0.4241437773129251
1421,0.4243546585034013
1422,0.44547818702721087
1423,0.42944781931972786
1424,0.4251991739115646
1425,0.42889243612244893
1426,0.42653752510204074
1427,0.4365304831292517
1428,0.4281288184591836
1429,0.4281187898843537
1430,0.42770107809523805
1431,0.426627862755102
1432,0.42655741799319724
1433,0.42580610903061217
1434,0.4293362705442176
1435,0.4451678986394558
1436,0.42841569561224485
1437,0.4288798584693877
1438,0.4305734665646258
1439,0.43179763649659864
1440,0.42938851231292513
1441,0.4395136681632653
1442,0.4460040903741497
1443,0.4330990780272108
1444,0.4275227678571428
1445,0.42864788289115646
1446,0.42996678316326525
1447,0.42972452370748293
1448,0.42839006976190475
1449,0.43104925795918364
1450,0.4277365199319727
1451,0.4305489358843537
1452,0.44630956897959184
1453,0.4324790778911564
1454,0.4296294158163265
1455,0.43249772697278904
1456,0.42897020884353737
1457,0.4280262087755102
1458,0.42790629741496594
1459,0.4284908875510203
1460,0.42543921078231295
1461,0.4283243731802721
1462,0.42835437008503396
1463,0.4283886433469387
1464,0.4294143596598639
1465,0.42683147323129245
1466,0.4249203892517006
1467,0.43112442659863937
1468,0.4263781488265306
1469,0.42757615093537416
1470,0.42593039724489795
1471,0.4225239464285714
1472,0.4295090557278911
1473,0.42714750001700674
1474,0.42916445091836725
1475,0.4248045609353741
1476,0.42577745294217684
1477,0.42731438617346934
1478,0.42603158884353737
1479,0.4270842580612244
1480,0.4429465127891155
1481,0.4294921532312925
1482,0.4262314106292517
1483,0.42681822187074825
1484,0.42250841335034006
1485,0.4261593041666666
1486,0.42470710916666665
1487,0.4270170440136054
1488,0.4286437788435374
1489,0.4243062639455782
1490,0.42772013568027206
1491,0.4257824710204081
1492,0.4262944278231292
1493,0.42496862098639454
1494,0.42574042340136053
1495,0.4277831848639455
1496,0.4384122683469388
1497,0.42998000690476185
1498,0.42673337755102037
1499,0.4245609342176871
1500,0.42426665360544213
1501,0.42489299493197275
1502,0.4279539132142857
1503,0.42725570696258497
1504,0.4242301744387754
1505,0.4259145044897959
1506,0.4264553659863945
1507,0.42565272129251697
1508,0.42634053697278906
1509,0.42693430095238094
1510,0.4281972757142856
1511,0.42732013734693874
1512,0.4295729709183673
1513,0.429559702414966
1514,0.4279150544897959
1515,0.42694219122448973
1516,0.4287912789795918
1517,0.4248928341496598
1518,0.442592401462585
1519,0.43051724693877547
1520,0.4266267560884353
1521,0.4252031922448979
1522,0.4295268331394557
1523,0.4291106835374149
1524,0.431233821377551
1525,0.4434492038095237
1526,0.42940757154421766
1527,0.42660970034013607
1528,0.4417745381972789
1529,0.42891306520408157
1530,0.4262125470068027
1531,0.4253563281972788
1532,0.429235489217687
1533,0.4259748238605442
1534,0.42905011047619035
1535,0.44140680595238097
1536,0.42752435369047614
1537,0.42682499802721086
1538,0.4271709176870748
1539,0.42484550506802715
1540,0.4267827183673469
1541,0.4239070892517006
1542,0.42573459353741494
1543,0.42769272244897955
1544,0.4422516468231292
1545,0.425154502585034
1546,0.4275472170068027
1547,0.42360449003401357
1548,0.4259692785714285
1549,0.42729325238095234
1550,0.42561232653061215
1551,0.42316647678231284
1552,0.42428038465986384
1553,0.4248364734693877
1554,0.42804972751700676
1555,0.42292369935374147
1556,0.4265297317006802
1557,0.4267068001360544
1558,0.4281324224489796
1559,0.42822043721088426
1560,0.4245211700340136
1561,0.42326270826530604
1562,0.4258822294217686
1563,0.429037859047619
1564,0.4271174372789115
1565,0.4266893910544217
1566,0.42644201377551016
1567,0.4397692113945578
1568,0.4291167194557823
1569,0.4252682266666666
1570,0.42561351462585023
1571,0.4253471433843537
1572,0.42497739088435366
1573,0.42660283938775506
1574,0.4255245988435374
1575,0.42534046996598635
1576,0.42738919268707476
1577,0.42684133826530607
1578,0.4253575977891156
1579,0.42951490557823124
1580,0.4247844659523809
1581,0.42388802812925164
1582,0.42640566537414964
1583,0.4272782375170068
1584,0.42823292377551014
1585,0.42559908217687065
1586,0.4251595920918367
1587,0.425528484217687
1588,0.4246901474829931
1589,0.4288864673809524
1590,0.4247369410884353
1591,0.42265517751700676
1592,0.4240024441836734
1593,0.42540249758503396
1594,0.4219911309965986
1595,0.4229181756462585
1596,0.42127228892517005
1597,0.4255610865986394
1598,0.4253322806462585
1599,0.42459339231292514
1600,0.42391910603741495
1601,0.42446591275510204
1602,0.42273881207482983
1603,0.42344621646258507
1604,0.42444763683673464
1605,0.42208443530612244
1606,0.42301027088435367
1607,0.42376084493197275
1608,0.42648513999999993
1609,0.4247081143537414
1610,0.42483593921768703
1611,0.42635598457823126
1612,0.42807045445578223
1613,0.4304793441496598
1614,0.42778892829931964
1615,0.42469563017006795
1616,0.4252282176190476
1617,0.4264749482312925
1618,0.42882029581632647
1619,0.4295035110544217
1620,0.4260174647823129
1621,0.4276765209863945
1622,0.42804619241496594
1623,0.4266590669047619
1624,0.43031469085034
1625,0.428066294047619
1626,0.42798497304081623
1627,0.4260800644455782
1628,0.4268393300340136
1629,0.42611590234693875
1630,0.4261764404081632
1631,0.42546999141156455
1632,0.4284834871598639
1633,0.4245107998639455
1634,0.42745804940476184
1635,0.4265311745578231
1636,0.44867990062925167
1637,0.4404978909013605
1638,0.4435319254455783
1639,0.4279613268197278
1640,0.42867493426870745
1641,0.4208010241734694
1642,0.4246417947517006
1643,0.42389054781972785
1644,0.4339248115986393
1645,0.42558117710884347
1646,0.421999652840136
1647,0.4219467897278911
1648,0.4250894293435374
1649,0.42411231699319724
1650,0.42355978253741494
1651,0.4205688878741496
1652,0.42385158729931965
1653,0.41872056778911554
1654,0.4217865043197278
1655,0.4212081571938775
1656,0.42286562877551015
1657,0.42471425503401355
1658,0.42167094669047617
1659,0.43542292576870745
1660,0.42252628683673465
1661,0.4204376857482993
1662,0.42228549132653054
1663,0.4222312121768707
1664,0.4237070941496598
1665,0.4214794523809523
1666,0.42194100168027204
1667,0.4232797646598639
1668,0.43138588697278907
1669,0.4226266594897959
1670,0.4222576991496598
1671,0.42164630244897955
1672,0.4222493184013605
1673,0.42171361809523805
1674,0.4200011111224489
1675,0.421207816632653
1676,0.4209602625510203
1677,0.42247067357142853
1678,0.4229579383333333
1679,0.42216354537414963
1680,0.42089854078231287
1681,0.4218577562925169
1682,0.4203724809183673
1683,0.4209138332993197
1684,0.42076222217687065
1685,0.4222995009183673
1686,0.4259404308503401
1687,0.42232010149659854
1688,0.43847651704081625
1689,0.42529377448979583
1690,0.4188963647619047
1691,0.4213575621428571
1692,0.4229897973809523
1693,0.42444958418367346
1694,0.42327323819727886
1695,0.4209783334353741
1696,0.4229098097755102
1697,0.4192057271768707
1698,0.43219744008163263
1699,0.4217555805034013
1700,0.42226095846938766
1701,0.4240041741836734
1702,0.41966698255102036
1703,0.41940366047619043
1704,0.42193397895918366
1705,0.4222149325510203
1706,0.42071902513605436
1707,0.42242319656462574
1708,0.4202088691156462
1709,0.4212454234013605
1710,0.4181454973639455
1711,0.4243376383673469
1712,0.4211959515306122
1713,0.4225990096258503
1714,0.4228330234693877
1715,0.4212038112721088
1716,0.4239662984693877
1717,0.4246758662585033
1718,0.4239850416666666
1719,0.4238247596938775
1720,0.4221936631292516
1721,0.42252537098639453
1722,0.4245928335714285
1723,0.42356040557823127
1724,0.423722024387755
1725,0.4244454380612244
1726,0.42310404006802715
1727,0.4228378945918367
1728,0.4254038827040816
1729,0.42410893095238084
1730,0.4222066382312925
1731,0.42330297278911555
1732,0.4256772143197278
1733,0.44300916724489786
1734,0.42435861748299314
1735,0.42177239727891147
1736,0.42093665479591835
1737,0.42400882707482984
1738,0.424924136802721
1739,0.4223754373809523
1740,0.4236180123809523
1741,0.42212524224489795
1742,0.42236277346938766
1743,0.42176625166666654
1744,0.42219058010204075
1745,0.4246282995238095
1746,0.42387558006802717
1747,0.4257493678231292
1748,0.4232104315646258
1749,0.42283263942176863
1750,0.4255826174149659
1751,0.4232266584013605
1752,0.4240101189115646
1753,0.42282121387755095
1754,0.4260503498639455
1755,0.4229532317006802
1756,0.42339926761904756
1757,0.4233058862244897
1758,0.423932360340136
1759,0.4271174663945578
1760,0.4225644792857142
1761,0.42448105312925166
1762,0.42223952153061217
1763,0.42306354452380945
1764,0.4248884593197278
1765,0.42320964267006794
1766,0.44272158306122444
1767,0.42500987571428567
1768,0.42356830275510193
1769,0.4208116194557822
1770,0.4215690698435373
1771,0.4227187056258503
1772,0.4188660012585033
1773,0.4216559117823129
1774,0.42315902387755094
1775,0.4229404826292516
1776,0.42107163095238087
1777,0.4200280295748299
1778,0.42247868026870744
1779,0.4237865408163265
1780,0.4201004548469387
1781,0.4220535326020408
1782,0.4238289898809523
1783,0.4217064949795918
1784,0.4219436091496598
1785,0.4199292070544217
1786,0.4206522749557822
1787,0.4391425915
1788,0.42323620387755095
1789,0.42156937335034006
1790,0.42234107166666657
1791,0.4213394631632652
1792,0.4211841691156462
1793,0.42338626864285706
1794,0.42198319231292514
1795,0.42377674357142847
1796,0.4222839502380951
1797,0.42352813421768704
1798,0.4211788243367346
1799,0.4217009718163265
1800,0.42224097814625844
1801,0.4225885927210884
1802,0.42267660476190466
1803,0.4209713615646258
1804,0.42094952920068024
1805,0.42318731188775505
1806,0.4212776709863945
1807,0.4240791994897959
1808,0.4221490082993197
1809,0.4205821681632652
1810,0.4211640084183673
1811,0.42505105636054413
1812,0.4235906098299319
1813,0.42420314663265296
1814,0.4226703666802721
1815,0.42302830049319723
1816,0.4209762379931973
1817,0.4215706081632652
1818,0.4225468239795918
1819,0.4237229248639455
1820,0.42085912869047615
1821,0.4225622329421768
1822,0.4340026045918367
1823,0.42427823897959177
1824,0.4236219709523809
1825,0.4215987286904761
1826,0.42420575814625844
1827,0.42285022755102036
1828,0.42259249311564623
1829,0.42235736122448975
1830,0.4239219737414965
1831,0.4210309027959183
1832,0.4218994865714285
1833,0.42330871078231286
1834,0.42320856544217683
1835,0.42213789190476186
1836,0.4260523848299319
1837,0.4221925947959183
1838,0.42368542377551016
1839,0.42374351772108837
1840,0.42656913333333324
1841,0.426071337585034
1842,0.42363836037414965
1843,0.4248438252040816
1844,0.4240154232993197
1845,0.42361443952380945
1846,0.42290315331632644
1847,0.4254192748639455
1848,0.42367265251700675
1849,0.4238532240136054
1850,0.42583846251700674
1851,0.42517680751700676
1852,0.4234715910544217
1853,0.4224188684353741
1854,0.4230928919387754
1855,0.42376218125850335
1856,0.4247044228231292
1857,0.4236555317006802
1858,0.42225521648299313
1859,0.4221211300340135
1860,0.4215547027891156
1861,0.42368942125850334
1862,0.42358743574829927
1863,0.4219822449829931
1864,0.42264923068027205
1865,0.42289937734693867
1866,0.4188803148979591
1867,0.4214589871768707
1868,0.42018556377551014
1869,0.4225916077210884
1870,0.4214918162244898
1871,0.42263631414965985
1872,0.42236168503401356
1873,0.42395034935374143
1874,0.42292038085034006
1875,0.42403381326530604
1876,0.42417126374149655
1877,0.4258580137074829
1878,0.4248473848639455
1879,0.4209647677210883
1880,0.4214226658639455
1881,0.42295663819727886
1882,0.44312134367346934
1883,0.42324450812925163
1884,0.4230049273809523
1885,0.42459776976190466
1886,0.4190145102891156
1887,0.423315281632653
1888,0.42327095394557823
1889,0.4226013748299319
1890,0.42224660309523804
1891,0.42076543945578226
1892,0.42161308401360537
1893,0.425399225680272
1894,0.42189808496598635
1895,0.4218582972448979
1896,0.4209207684013605
1897,0.42471628132653055
1898,0.42370664551020404
1899,0.4239442928231292
1900,0.4227104486054421
1901,0.423878131170068
1902,0.42471346391156456
1903,0.4240181731292516
1904,0.4224294372789115
1905,0.4260381702040816
1906,0.42462791367346936
1907,0.4248576857142856
1908,0.42585298493197277
1909,0.42577815948979586
1910,0.425023012755102
1911,0.4246284912244898
1912,0.4231272353061224
1913,0.42456882051020406
1914,0.42582440802721083
1915,0.42292225510204073
1916,0.4232991090136054
1917,0.4220325265442177
1918,0.4366346775170067
1919,0.42509150284013597
1920,0.42266813013605437
1921,0.42036395437074825
1922,0.4225630904761904
1923,0.42287225994897953
1924,0.42291521003401356
1925,0.42367079502040805
1926,0.4219714978163265
1927,0.42391915937074826
1928,0.42265066403061213
1929,0.42394858234693866
1930,0.4251271057482992
1931,0.4222471665170068
1932,0.42301394568027206
1933,0.42345111251700673
1934,0.4226262576530612
1935,0.443166785510204
1936,0.42521374688775504
1937,0.42252441469387747
1938,0.4228144559523809
1939,0.42280744807823123
1940,0.42242303755102034
1941,0.42204197773809515
1942,0.43639636047619046
1943,0.4401440778605442
1944,0.42685715018707476
1945,0.4234624315136054
1946,0.4234821629693877
1947,0.4246627284523809
1948,0.4243970981462584
1949,0.423678659047619
1950,0.42320647074829926
1951,0.4233876442517006
1952,0.4224624441836734
1953,0.41997253768707477
1954,0.442066487095238
1955,0.4251253554081632
1956,0.42482465721088425
1957,0.42194914051020405
1958,0.4228149859523809
1959,0.4257652528571428
1960,0.42572756792517
1961,0.42408925778911555
1962,0.42287549452380946
1963,0.4257633642517006
1964,0.42449657867346935
1965,0.4250326074829931
1966,0.4244372015850339
1967,0.4264983485034013
1968,0.4260004420748299
1969,0.4274812674149659
1970,0.4259355778571428
1971,0.4252068517346938
1972,0.4267886963605442
1973,0.42537051193877545
1974,0.4255594324829931
1975,0.426146489557823
1976,0.42559058976190467
1977,0.44352688693877546
1978,0.42767620775510196
1979,0.425848533095238
1980,0.42757138010204077
1981,0.4262036614285713
1982,0.4267325422789115
1983,0.4276078391836734
1984,0.4288897431972789
1985,0.4262013865306122
1986,0.4445875925510203
1987,0.4310828414965986
1988,0.4271000907142856
1989,0.4293385062244897
1990,0.42492764438775504
1991,0.42503398499999995
1992,0.42697067312925163
1993,0.42596763680272104
1994,0.42426492093197266
1995,0.4251614065986394
1996,0.4264275095238095
1997,0.42704910285714276
1998,0.42736870006802713
1999,0.42574986957482985
2000,0.4251583478571428
2001,0.4261699236054421
2002,0.42592116370748295
2003,0.4257608011224489
2004,0.42446554503401357
2005,0.4255334263095237
2006,0.4271523469217687
2007,0.42637149255102036
2008,0.4249994021258503
2009,0.42642676083673464
2010,0.444040274547619
2011,0.42685493574829925
2012,0.4440523799319728
2013,0.4270081592346938
2014,0.42161456695578226
2015,0.4259610635714285
2016,0.42319206207482984
2017,0.42895276309523805
2018,0.4440918129591836
2019,0.427615337670068
2020,0.42475798829931966
2021,0.42570302998299314
2022,0.425137876547619
2023,0.4234458737244898
2024,0.4180819446258503
2025,0.41748950081632646
2026,0.4185561313945578
2027,0.4190079131632653
2028,0.41887685312925166
2029,0.4181819167687074
2030,0.4186528498639455
2031,0.41803680952380945
2032,0.42017702476190466
2033,0.4185013404761904
2034,0.41849660721088433
2035,0.41876556431972783
2036,0.41908473690476183
2037,0.41686490928571424
2038,0.41787430391156455
2039,0.4199876461224489
2040,0.4197081348299319
2041,0.4176022642517006
2042,0.41775953442176866
2043,0.4182031652040816
2044,0.4179769441972788
2045,0.4178440261564625
2046,0.4176389584353741
2047,0.4182031652040816
2048,0.418516500340136
2049,0.43911703741496594
2050,0.4213003904761904
2051,0.4190267904761904
2052,0.41759024404761896
2053,0.45567988163265294
2054,0.4218253462585033
2055,0.43661075748299316
2056,0.4201656659863945
2057,0.41789206598639445
2058,0.41789206598639445
2059,0.41789206598639445
2060,0.41789206598639445
2061,0.4169571820748299
2062,0.43621861156462577
2063,0.41978742448979584
2064,0.4165001970068027
2065,0.4422846721088435
2066,0.4377357285714285
2067,0.4190309414965986
2068,0.4167573414965986
2069,0.4167573414965986
2070,0.4167573414965986
2071,0.4167573414965986
2072,0.4167573414965986
2073,0.4167573414965986
2074,0.4167573414965986
2075,0.4158282476190476
2076,0.43356210170068027
2077,0.41865269999999993
2078,0.41637909999999995
2079,0.41637909999999995
2080,0.41637909999999995
2081,0.41637909999999995
2082,0.41637909999999995
2083,0.41637909999999995
2084,0.41637909999999995
2085,0.41637909999999995
2086,0.41637909999999995
2087,0.41637909999999995
2088,0.41637909999999995
2089,0.41637909999999995
2090,0.41637909999999995
2091,0.41637909999999995
2092,0.41637909999999995
2093,0.41637909999999995
2094,0.41637909999999995
2095,0.41637909999999995
2096,0.41637909999999995


==> Activation_CSV/Data_Activation_Multiplied.csv <==
x_values,y_values
0,0.7711893444961241
1,0.4583671905426356
2,0.3706446179844961
3,0.39157074635658917
4,0.3854535213875969
5,0.46166311297674417
6,0.40186753333333336
7,0.294342298372093
8,0.2902618442635659
9,0.27098170826356593
10,0.2782209394573644
11,0.3804157109689923
12,0.40231017837209304
13,0.45659395996899227
14,0.2799451586821705
15,0.41290916871317834
16,0.3933532582170543
17,0.37815669955038755
18,0.3311574376589147
19,0.2679892051007752
20,0.35350324633333335
21,0.43002815891472873
22,0.4855570375968993
23,0.4265988718992248
24,0.3403416381395349
25,0.41916922310077526
26,0.4176815193488372
27,0.3835737028527132
28,0.482929915627907
29,0.39559481360465115
30,0.443775645744186
31,0.45471051080620156
32,0.6246044371317829
33,0.6381985648062016
34,0.3962977560465116
35,0.3141410017054263
36,0.5201756068682171
37,0.47812824449612396
38,0.388393606124031
39,0.2966341472868217
40,0.511303863364341
41,0.3395698814883721
42,0.3753598123178295
43,0.5021784287984496
44,0.36268267293798445
45,0.45483833517829464
46,0.48111426290697673
47,0.29562405713178297
48,0.3878253772868217
49,0.3879684549844961
50,0.36345047305426353
51,0.39378547806201547
52,0.28729509268217057
53,0.45461314961240307
54,0.2829108518139535
55,0.28807803910852714
56,0.4960627657054264
57,0.4032026250620155
58,0.3853662900697674
59,0.3818294095348838
60,0.36084347900775193
61,0.2961838150155039
62,0.29415552503875964
63,0.3080713179069767
64,0.35713964821705424
65,0.3640255239534884
66,0.3234607072790697
67,0.32805531910852714
68,0.4317859770542636
69,0.3706937978527131
70,0.2756338626821705
71,0.32170394796124036
72,0.35277232651162793
73,0.40478073322480623
74,0.4079212690310077
75,0.3869671289922481
76,0.32453179995348835
77,0.3675320824186047
78,0.409959108124031
79,0.5414464939457364
80,0.5176909351472868
81,0.3326571634418605
82,0.43593358437209306
83,0.34122162980620163
84,0.3161981719767442
85,0.3528380192248062
86,0.3184603742635659
87,0.34371033460465117
88,0.3703014342635659
89,0.3826864487364341
90,0.41057753565891475
91,0.40523686589147284
92,0.3619933690697674
93,0.43218526119379846
94,0.9901881122790697
95,0.4017769509302325
96,0.3953749506976744
97,0.509887316711628
98,0.3727430700775194
99,0.38386962953488374
100,0.318344093875969
101,0.2941174227906977
102,0.3914107273178295
103,0.2887147761472868
104,0.34550030382945734
105,0.9184580574418605
106,0.35622039441860465
107,0.30049717961240313
108,0.3894769803875969
109,0.3324376410077519
110,0.33843875314728683
111,0.3169685644651163
112,0.37094467891472865
113,0.3300863989147287
114,0.31921954527131785
115,0.3170434610465117
116,0.32038009860465116
117,0.32352332046511634
118,0.358618848248062
119,0.31146681682170546
120,0.3079784572868217
121,0.33230192108527135
122,0.30729520728682175
123,0.3479106211472868
124,0.36977488294573646
125,0.3681783566666667
126,0.3491545685348837
127,0.32719079043410854
128,0.36348022803100777
129,0.37450840139534886
130,0.2922572417286821
131,0.31718161217054264
132,0.3723376376434109
133,0.2953390252403101
134,0.3429476197674418
135,0.2866565426356589
136,0.3749780049612403
137,0.3627162297209302
138,0.5219330142170543
139,0.539495194263566
140,0.44770354777519383
141,0.4979170993023255
142,0.45338112031007755
143,0.4375364727906977
144,0.5502497679069768
145,0.29351641266666667
146,0.33363590150387595
147,0.43034490465116276
148,0.3742711405193798
149,0.41683696604651166
150,0.2765775139147287
151,0.32028961930232563
152,0.29253325068992253
153,0.3464376218992248
154,0.33623073863565894
155,0.4124180070852713
156,0.355414217248062
157,0.3750941123255814
158,0.3412300208062016
159,0.3483063558527132
160,0.3733852527906977
161,0.36059665560465115
162,0.4347984797751938
163,0.33462803875968994
164,0.3501230672868217
165,0.33446001731007746
166,0.4453631279844962
167,0.36153454255813955
168,0.4390133389922481
169,0.3602843500310078
170,0.30832109646511624
171,0.3680798409302325
172,0.3308792249612403
173,0.2949825160565891
174,0.35003367651162787
175,0.36263777604651165
176,0.2813522066666667
177,0.31620293475968997
178,0.40906049385271315
179,0.411225417875969
180,0.35308690834108525
181,0.3643874756589147
182,0.36050643397674415
183,0.3467987651937985
184,0.32260123031007754
185,0.36518163046511626
186,0.3341447350697674
187,0.3154335997364341
188,0.33861193344186047
189,0.35083693922480624
190,0.5017038144573644
191,0.5388509996899224
192,0.36795835508527136
193,0.3883953947596899
194,0.40290268596899226
195,0.6100295054263566
196,0.4717673534108527
197,0.4812340014728682
198,0.3762254466666667
199,0.3953283957751938
200,0.2709648111627907
201,0.2747831949069768
202,0.3325904490697674
203,0.2985303422170542
204,0.34246165226356584
205,0.3504367232945737
206,0.33815957680620157
207,0.3584383262790698
208,0.35457884319379845
209,0.2666771330232558
210,0.3692751072558139
211,0.38323360217054264
212,0.3294644348527132
213,0.3222230631782946
214,0.40158332255813955
215,0.394489299379845
216,0.3135219813178295
217,0.4172187218914729
218,0.3647393734883721
219,0.42369900015503875
220,0.3524723298449612
221,0.391534682124031
222,0.41579172023255817
223,0.4290814438759689
224,0.4253477849612403
225,0.39817648941085265
226,0.34267106434108524
227,0.373332925620155
228,0.4160988177906977
229,0.47539730081395354
230,0.3902792008682171
231,0.2780364592093023
232,0.3040805530232558
233,0.36651069651162793
234,0.3809585210465116
235,0.4001670634108527
236,0.30954243085271316
237,0.3501528241007752
238,0.28878703728682165
239,0.2702265179534884
240,0.26035365062015503
241,0.3214396353875969
242,0.30069132916279073
243,0.3224696135658915
244,0.3460475853488372
245,0.30411763573643413
246,0.3593643122015504
247,0.3708346081705426
248,0.2870046944186046
249,0.30243396069767436
250,0.33154250010852715
251,0.3241175801085271
252,0.33655452051162793
253,0.4315023325891473
254,0.4290235748837209
255,0.4456502768992248
256,0.3437554186821705
257,0.3687047594186047
258,0.38365940705426366
259,0.3245225585271318
260,0.30192952116279065
261,0.29977782639534883
262,0.3336636102635659
263,0.3119152336511628
264,0.2673566187131783
265,0.3267150726356589
266,0.30888495054263565
267,0.3834934276434109
268,0.3133025219844961
269,0.31566185709302325
270,0.34770078441860464
271,0.3344224053488372
272,0.3933470555813953
273,0.34183708697674414
274,0.35684247341085273
275,0.300345719992248
276,0.32574364593023253
277,0.28874757289147285
278,0.45013078500000003
279,0.4382669231782946
280,0.3839737774108527
281,0.388512114496124
282,0.33928739951162795
283,0.32799302144186043
284,0.3081843478294573
285,1.6521007049147287
286,0.3381702546511628
287,0.3734672108837209
288,0.37702980244186046
289,0.4029636210465117
290,0.4285245699147287
291,0.3184829171860465
292,0.3634033842248062
293,0.47851511139534886
294,0.3521220682945736
295,0.330220967124031
296,0.3080555840620155
297,0.42979746468217056
298,0.9897595751162791
299,0.3575946611627907
300,0.38025926868217047
301,0.3807103569767442
302,0.32025747891472867
303,0.3459905496124031
304,0.373422738751938
305,0.3201906436899225
306,0.3823588419379844
307,0.29624741048062014
308,0.3371475186666666
309,0.30975989144186045
310,0.40665207934108527
311,0.26778235986046517
312,0.3009985844108527
313,0.3198314204651163
314,0.31826024115503876
315,0.3612150124031008
316,0.3254284041395349
317,0.3249478623255814
318,0.27239696379844963
319,0.3793316068604651
320,0.35911853085271317
321,0.4304500016589147
322,0.34232472249612406
323,0.33691931761240307
324,0.335985926124031
325,0.293679706
326,0.26030639764341085
327,0.32558722019379843
328,0.31449115830232555
329,0.33082007384496126
330,0.2810529780620155
331,0.38349527934108524
332,0.35836846844961234
333,0.43642836527131784
334,0.3584965827906977
335,0.37382279991472867
336,0.35881780166666666
337,0.30180029713178297
338,0.33416971972093024
339,0.311850111875969
340,0.3991118604651162
341,0.3347680236821705
342,0.29384172537984493
343,0.40617367207751937
344,0.36723458782945734
345,0.5173589766666665
346,0.4123996300775194
347,0.4348226607751937
348,0.31455251868217055
349,0.37345523136434106
350,0.33309905115503874
351,0.37979717984496114
352,0.3858832609767442
353,0.36808276318604655
354,0.4465278993333333
355,0.4429733618604651
356,0.39577803860465116
357,0.3575020340310077
358,0.42058030131782953
359,0.3988275107751938
360,0.32991834069767445
361,0.34568881384496125
362,0.3367590960465116
363,0.3472563404651163
364,0.31174850156589146
365,0.420728556744186
366,0.3810361615503875
367,0.37362103551937986
368,0.4234170298527132
369,0.3510501611627907
370,0.2894389409503876
371,0.35285948361240305
372,0.3421684707751938
373,0.3723239671162791
374,0.30330125282170545
375,0.3577179317054263
376,0.31164471759689927
377,0.37770016462015504
378,0.36123083731007755
379,0.2736942337209302
380,0.33160126596899225
381,0.322085478503876
382,0.28949665151162796
383,0.31371674085271317
384,0.4425436833333333
385,0.34844256751937985
386,0.3081032163100775
387,0.29605673670542637
388,0.3348532968682171
389,0.3714882060465116
390,0.3180590753875969
391,0.27379675525581393
392,0.3418607564728682
393,0.26104075767441864
394,0.2730378732558139
395,0.29398818842635666
396,0.2932052559689922
397,0.34338227702325586
398,0.3107117094573643
399,0.3047611476744186
400,0.3443779381395348
401,0.36434731736434106
402,0.3499019191860465
403,0.33114196945736435
404,0.40983504240310076
405,0.26931913345736436
406,0.36962791821705426
407,0.32869217131782946
408,0.3184983102015504
409,0.31533033054263565
410,0.36457018449612405
411,0.3169777369767442
412,0.3472279886821706
413,0.40195150356589143
414,0.3464648637984496
415,0.3592414358914729
416,0.3556069776434108
417,0.3239391217829457
418,0.27695068596899225
419,0.3133628975193798
420,0.42811334770542636
421,0.3657191061472868
422,0.3999871245348838
423,0.313603081627907
424,0.36856106542170536
425,0.35007446124031005
426,0.29591283720930234
427,0.3244689134496124
428,0.3010324385271318
429,0.3219610075193799
430,0.332249945503876
431,0.3900539073643411
432,0.30126170567441857
433,0.2820233065891473
434,0.37019603680620156
435,0.31018643353488373
436,0.2795555348837209
437,0.3566686415193798
438,0.32100045798449617
439,0.28328030550387595
440,0.3300360691860465
441,0.3454916874883721
442,0.34003189178294574
443,0.3427960746511628
444,0.3166085198449612
445,0.34242098930232556
446,0.32594475758139535
447,0.32095626162790697
448,0.3516994593410853
449,0.35651429077519375
450,0.3112130944496124
451,0.37664390860465113
452,0.34275792852713177
453,0.3993283358914728
454,0.340962455503876
455,0.32927503524031004
456,0.3583758847286822
457,0.3164996222945736
458,0.3165119604341085
459,0.3259445237906977
460,0.3887464011627907
461,0.32245213476744183
462,0.307718543875969
463,0.32852521054263567
464,0.33861173511627907
465,0.3840581358139535
466,0.45619354119379846
467,0.3455175332635659
468,0.42061886594573644
469,0.36311805806201547
470,0.3439276009069767
471,0.32150037434108525
472,0.35925077984496123
473,0.4058940256589147
474,0.329645598372093
475,0.35749962038759686
476,0.31842646697674415
477,0.33018814968992244
478,0.4233232526124031
479,0.3594467153488372
480,0.3086017009302326
481,0.3584531652713178
482,0.33635981795348835
483,0.34982141178294573
484,0.3833186615503876
485,0.36877135694573643
486,0.3183584721705426
487,0.30299658519379846
488,0.354955222868217
489,0.311823308875969
490,0.34642654937984496
491,0.32982656767441865
492,0.33512663748062016
493,0.2621526213875969
494,0.3857695357829457
495,0.3698177599224806
496,0.3219064035271318
497,0.25301001682170543
498,0.28287190506976745
499,0.2901333056589147
500,0.37592169724031005
501,0.3965057562790698
502,0.311874888372093
503,0.3280953595348837
504,0.3545045993023256
505,0.45458518930232555
506,0.30330008992248064
507,0.3446633285271317
508,0.3674466026356589
509,0.3538320999767442
510,0.33576140441860464
511,0.4038227458139535
512,0.3517615008217055
513,0.4169701621705426
514,0.3620866977519379
515,0.3482892731782945
516,0.3437619864341085
517,0.39722984341085266
518,0.3094953217054264
519,0.3943095170542636
520,0.34186087775193796
521,0.41362738170542634
522,0.3018307312015504
523,0.3427200992248062
524,0.4362046213953489
525,0.4238158655426357
526,0.27365507441860465
527,0.34223024255813955
528,0.336939722868217
529,0.42344533306976745
530,0.3709928586821705
531,0.3423734162015504
532,0.404576012248062
533,0.3799647739534884
534,0.34480351286821703
535,0.35640253325581395
536,0.3250359527131783
537,0.436194128496124
538,0.38753872767441866
539,0.3343207379379845
540,0.4171453050387597
541,0.3739983903100775
542,0.3247899699534884
543,0.40424814046511626
544,0.3600305618604651
545,0.38980549147286825
546,0.4704939912403101
547,0.38507993302325577
548,0.33284563996124034
549,0.3653577110852713
550,0.32656979294573646
551,0.39904979294573645
552,0.32657707883720927
553,0.3497581363953488
554,0.4246053363565891
555,0.35541748162790693
556,0.49241291266666665
557,0.32945432282170545
558,0.43964963751937985
559,0.4285702649224806
560,0.398821297751938
561,0.36911749717054265
562,0.39096655
563,0.3453225990697674
564,0.4461226529069767
565,0.4167296034108527
566,0.4437075392248062
567,0.38046119248062016
568,0.48264935294573647
569,0.36769303999999997
570,0.3935379008527132
571,0.42379625105426355
572,0.3526785223255814
573,0.3904089166666667
574,0.45375449063565887
575,0.3420084259689922
576,0.42769829465116277
577,0.5338225794573643
578,0.40031090705426353
579,0.42456425755813954
580,0.4297619835658915
581,0.42093774577519383
582,0.4203667492248062
583,0.4238207472093023
584,0.45723385798449606
585,0.4258480554031007
586,0.4968960917829458
587,0.42565873003875965
588,0.38818795674418605
589,0.37573413496124025
590,0.2695359010697675
591,0.30673552634108525
592,0.314654016627907
593,0.3495915171627907
594,0.35710071767441864
595,0.3361117229069768
596,0.3732930863178294
597,0.4274608468217054
598,0.41783478080620157
599,0.4287315824806201
600,0.4060054581705427
601,0.5151943428682171
602,0.38918370604651165
603,0.45657252337209303
604,0.40753554226356586
605,0.33524979988372094
606,0.3238496597674419
607,0.3193943055813953
608,0.34132982054263566
609,0.36416878968992245
610,0.33405754062015497
611,0.34463813744186045
612,0.32526618325581397
613,0.3860109635658914
614,0.3303278954263566
615,0.3782665227906977
616,0.37023459178294577
617,0.2940152476744186
618,0.3740556900775193
619,0.3145311008527132
620,0.28397732449612406
621,0.4002838658139535
622,0.34801695744186045
623,0.384791433255814
624,0.35042912054263564
625,0.37229491072868215
626,0.3564450541085271
627,0.3186246234186046
628,0.31779770581395356
629,0.3030758855813954
630,0.3091629239534884
631,0.34503094178294574
632,0.36383395085271314
633,0.35412548666666666
634,0.3861820955813953
635,0.4047962175968992
636,0.39137913410852715
637,0.35360843852713175
638,0.32616379894573644
639,0.30807059643410856
640,0.3556019947286822
641,0.33578267286821706
642,0.347119215627907
643,0.36938475705426355
644,0.3501412256434109
645,0.5107916919379845
646,0.4583912327906977
647,0.476776957751938
648,0.5670292520930232
649,0.5137804262790697
650,0.5486020795348837
651,0.4154183824031007
652,0.4762112031782946
653,0.33249403868217053
654,0.3765386380620155
655,0.42989956112403105
656,0.4273058287596899
657,0.38747567015503875
658,0.32169333527906974
659,0.330682068248062
660,0.31403814778294575
661,0.34348868023255813
662,0.3518062637984496
663,0.35099561496124027
664,0.3735921611627907
665,0.41190087728682173
666,0.337339787751938
667,0.32149502193798446
668,0.345535212248062
669,0.43627877372093027
670,0.4295621830232558
671,0.3748806986821705
672,0.3552338149612403
673,0.3880103767441861
674,0.406685577751938
675,0.5490337713178295
676,0.3444419361550388
677,0.3979488611627907
678,0.29735713744186043
679,0.311715888875969
680,0.293797484883721
681,0.3029561799534884
682,0.3603863890310077
683,0.3358089726356589
684,0.3051223748992248
685,0.3079639549612403
686,0.39055901265891474
687,0.4052824344186046
688,0.38396672124031006
689,0.3323979472093023
690,0.41719870511627904
691,0.39917057193798444
692,0.3491685160465116
693,0.35233917387596897
694,0.3410840445116279
695,0.3797446504651163
696,0.41645107403100773
697,0.34424048003875973
698,0.566607952015504
699,0.5583821178294573
700,0.34363075356589146
701,0.38178211364341086
702,0.47053475658914734
703,0.6628862461860465
704,0.5843731750077519
705,0.3834806733333333
706,0.572336709379845
707,0.395520144496124
708,0.3189477095348837
709,0.3752678262325581
710,0.40072108759689923
711,0.36916035999999997
712,0.3712649875968992
713,0.370447946124031
714,0.4455995578294573
715,0.3706674189147287
716,0.3398512186821705
717,0.3312313376744186
718,0.38968944829457364
719,0.3160981514108527
720,0.3994577109302325
721,0.3938270347364341
722,0.395151928372093
723,0.3733915558914729
724,0.40238939155038767
725,0.4237461599224806
726,0.32603034716279067
727,0.42607010488372093
728,0.4234647365116279
729,0.4030905940310077
730,0.40287139821705426
731,0.41935661534883717
732,0.46995462767441865
733,0.389574040620155
734,0.48841370213953494
735,0.4191079443410853
736,0.4916383600775194
737,0.4021513534108527
738,0.4502199039534884
739,0.43607999342635656
740,0.3652514665116279
741,0.36660532899224807
742,0.41229453364341084
743,0.3699674326976744
744,0.4575421713178294
745,0.3720657558914729
746,0.34035107015503874
747,0.43246515992248064
748,0.32806246558139535
749,0.34550647527131784
750,0.34083609418604655
751,0.3420248518604651
752,0.3229958311627907
753,0.3474164241860465
754,0.32451826868217054
755,0.3777225726356589
756,0.3210584832403101
757,0.3660301827906977
758,0.330435314496124
759,0.31073639224806204
760,0.32569353565891473
761,0.3661138310077519
762,0.4249036657364341
763,0.30753770709302325
764,0.3716847290697674
765,0.4381015928217054
766,0.32730206740310075
767,0.35874765674418607
768,0.36070260406976745
769,0.38024681325581394
770,0.3947632759534884
771,0.3515213437209302
772,0.3948012532558139
773,0.3023855404651163
774,0.3062217172093023
775,0.352508263
776,0.34295287638759686
777,0.3963995674108527
778,0.36703330862790695
779,0.38632113271317825
780,0.3274580388372093
781,0.4295396101550388
782,0.32353216972868215
783,0.3082783578294574
784,0.36011874325581394
785,0.355132997868217
786,0.3719386419379845
787,0.3199299934883721
788,0.3260054763953488
789,0.3221570166666667
790,0.32499569299224806
791,0.3728006588372093
792,0.3164748186821705
793,0.36766263790697673
794,0.3720182556589147
795,0.32475798782945736
796,0.4196169537209302
797,0.3120757932558139
798,0.37963930155038755
799,0.3844602584031008
800,0.3741241863565891
801,0.35017117317829455
802,0.3191932856976744
803,0.3401686896899225
804,0.3443913343410853
805,0.34328453620155036
806,0.3871506824341085
807,0.3750325549612403
808,0.53403211124031
809,0.4161332914728682
810,0.29703478970542635
811,0.3568546760465116
812,0.49043960550387594
813,0.43465451899224805
814,0.42370236465116273
815,0.35447329100775193
816,0.3090549156589148
817,0.3968614063255813
818,0.5082697711627907
819,0.5827087220930233
820,0.4442677855503876
821,0.47543380992248063
822,0.4687489819379845
823,0.3516125257364341
824,0.41069037511627904
825,0.397152565503876
826,0.30018238697674426
827,0.39357354705426356
828,0.3633022387596899
829,0.3975060309302325
830,0.4159532835891473
831,0.4653604117829457
832,0.4579688510852713
833,0.4241390969767442
834,0.3927869000775193
835,0.39425698550387595
836,0.3736731343410853
837,0.30858737651162793
838,0.37086168678294573
839,0.25640660579844965
840,0.371842896124031
841,0.38149780875968986
842,0.34948998860465114
843,0.402295182248062
844,0.3451030206976744
845,0.3662085191472868
846,0.3980602808527132
847,0.31892294496124035
848,0.3483318431782946
849,0.36132258333333334
850,0.3777243210077519
851,0.33727346426356586
852,0.3751129639534883
853,0.3323511141085271
854,0.3435470750387597
855,0.34511764302325576
856,0.3308498971317829
857,0.320531868372093
858,0.3714759268992248
859,0.3227260475891473
860,0.3277023343875969
861,0.3000235503100775
862,0.3097221336124031
863,0.28754029736434106
864,0.3647744745968992
865,0.4551689471007752
866,0.34343307093023256
867,0.4089319809302326
868,0.3949720589534884
869,0.32718116465116276
870,0.3327182115891473
871,0.4416984833643411
872,0.31824665751937986
873,0.3491725630775194
874,0.29265004609302325
875,0.37252041542635655
876,0.37277375085271314
877,0.4328079550852713
878,0.4989307498449612
879,0.4797491196511628
880,0.5538938480310077
881,0.4744302419379845
882,0.4863540642945736
883,0.39475713058139533
884,0.39511686558139536
885,0.33768612468992243
886,0.33195437693798446
887,0.40662787856589144
888,0.41986557321705426
889,0.35160509441860466
890,0.37721149620155037
891,0.3637436617984496
892,0.2924726332403101
893,0.2818628541395349
894,0.311404379612403
895,0.36655414503875966
896,0.420439882248062
897,0.3695266498449612
898,0.3393363282170543
899,0.3867490780589148
900,0.33564468189147284
901,0.6176573432558139
902,0.46087423689922474
903,0.4272997496124031
904,0.37406402217054263
905,0.4021391466666666
906,0.3966775306976745
907,0.44202124234108525
908,0.44050065406201555
909,0.4359635451627907
910,0.3347468003875969
911,0.3405460198062015
912,0.32371293403100776
913,0.34879596269767443
914,0.28956173831007753
915,0.35235334767441867
916,0.3420899368837209
917,0.3912860886356589
918,0.4317906557209302
919,0.34602009937984496
920,0.3819063506976744
921,0.33884770418604654
922,0.40440109555038756
923,0.33954326527131784
924,0.3779992027751938
925,0.37089003124031006
926,0.38660645689922485
927,0.39097463124031007
928,0.35180341465116277
929,0.32773024232558146
930,0.5158756267441861
931,0.46800720093023257
932,0.37124396046511626
933,0.45957591658914726
934,0.393455543255814
935,0.46494202558139536
936,0.4240919148062015
937,0.44999676558139534
938,0.41743473310077517
939,0.3963258429457364
940,0.4027466055038759
941,0.43708954294573643
942,0.42312596496124033
943,0.3874002182945737
944,0.44903152186046513
945,0.42888851527131777
946,0.46778397325581395
947,0.4314250027131783
948,0.43060737193798454
949,0.4078248340310077
950,0.3853876078449612
951,0.4806300058139535
952,0.43804898914728685
953,0.38814623414728683
954,0.38852327930232555
955,0.38615806891472865
956,0.3713324357364341
957,0.4008094206976744
958,0.4057967721705426
959,0.4187697450387597
960,0.3893823213953488
961,0.3914736191472868
962,0.3833986417829457
963,0.402968805116279
964,0.3919310806976744
965,0.37788114372093023
966,0.4066495929457365
967,0.388542725503876
968,0.4027402724806201
969,0.39017111643410846
970,0.43413426279069767
971,0.38715404841085277
972,0.38701177186046504
973,0.3908674539534883
974,0.4120092542635658
975,0.37698875248062014
976,0.3788863690697674
977,0.42579023496124024
978,0.409195738372093
979,0.4030348179844961
980,0.3606571023255814
981,0.417408782248062
982,0.41518194934883723
983,0.4057574581395349
984,0.39150051844961237
985,0.38477208966666665
986,0.37455409751937985
987,0.39182193782945735
988,0.38486211044961244
989,0.38946383193798445
990,0.40553129356589146
991,0.4190639717829457
992,0.3999228175193798
993,0.37397070248062014
994,0.40693099389147286
995,0.42038197100775193
996,0.4791333930852713
997,0.37482499759689925
998,0.40119526333333333
999,0.3802461746511628
1000,0.3792479693023255
1001,0.4649623307751938
1002,0.42748726930232556
1003,0.37022409736434103
1004,0.4144583075193798
1005,0.42082807705426356
1006,0.3859172537984496
1007,0.4008192370542636
1008,0.3886590946976744
1009,0.3713743228294573
1010,0.4474010581395349
1011,0.39852341186046514
1012,0.438377148372093
1013,0.4399107926356589
1014,0.4081346687596899
1015,0.4180624156899224
1016,0.4086270493798449
1017,0.4080068618604651
1018,0.39169098046511625
1019,0.4508773850387597
1020,0.4264566924806201
1021,0.4164507706976744
1022,0.3819763765891473
1023,0.3820471248837209
1024,0.40223726096124024
1025,0.3941194404186046
1026,0.4401927497674418
1027,0.3818462456744186
1028,0.47752744759689925
1029,0.4004869781395349
1030,0.3742003417054263
1031,0.39638206655038755
1032,0.40461065522480616
1033,0.4154129072868217
1034,0.39289098406201556
1035,0.38946079658914723
1036,0.3919715860263565
1037,0.40273774073643415
1038,0.43265241120155035
1039,0.44564673795348836
1040,0.41983486620155036
1041,0.4097208710542636
1042,0.41583969887596894
1043,0.42301250170542626
1044,0.4376788918604651
1045,0.38850119054263565
1046,0.41158633810077516
1047,0.43211528635658913
1048,0.45533072488372084
1049,0.4337462633333333
1050,0.41746738271317835
1051,0.39591477306201545
1052,0.3746633949147287
1053,0.42341043608527135
1054,0.4217601846899225
1055,0.4107025103488372
1056,0.40007184937984497
1057,0.41743996806201555
1058,0.43583694069767437
1059,0.3997458974418604
1060,0.4046607856589147
1061,0.40189802826356585
1062,0.4124461448837209
1063,0.4144587840310077
1064,0.4047531053488372
1065,0.4025446074108527
1066,0.42670945918604647
1067,0.42993365086821705
1068,0.4509159833333334
1069,0.3881842146511628
1070,0.43117335930232553
1071,0.4590771304651162
1072,0.41000740403100777
1073,0.4551129436434108
1074,0.37728868852713177
1075,0.43239637162790695
1076,0.3957698449612403
1077,0.4504082909767441
1078,0.41318340124031006
1079,0.39586673248062015
1080,0.40682316007751934
1081,0.4083594017829457
1082,0.44211833220155033
1083,0.4111362827131783
1084,0.41015028255813946
1085,0.4089307217054264
1086,0.4772092576744186
1087,0.4204508188372093
1088,0.4045130899224806
1089,0.44003588186046505
1090,0.4497908028682171
1091,0.41573929031007745
1092,0.4479294643410852
1093,0.4047528810852713
1094,0.4190220514418605
1095,0.4437426710077519
1096,0.46511617151937984
1097,0.39812200088372085
1098,0.42586555325581393
1099,0.4043873518604651
1100,0.42194448722480615
1101,0.39373678426356584
1102,0.45369511507751936
1103,0.43354126007751936
1104,0.4346075646511628
1105,0.4001753676744185
1106,0.4179752502325581
1107,0.39916902755813954
1108,0.4073999772868217
1109,0.3856881984496124
1110,0.4143715737209302
1111,0.41381751051162785
1112,0.42951084244186044
1113,0.426204613875969
1114,0.4054989094186046
1115,0.3990773804263566
1116,0.3958977085271318
1117,0.4437492748062015
1118,0.3999766856589147
1119,0.42596593744186045
1120,0.4001379398837209
1121,0.38516695104651155
1122,0.41773727872093025
1123,0.4154084748062016
1124,0.38971147573643405
1125,0.3832351692248062
1126,0.41941346759689924
1127,0.402501538372093
1128,0.3826148140697674
1129,0.3708299443410853
1130,0.3828424004496124
1131,0.4163872896356589
1132,0.40757180279069766
1133,0.3837457780387597
1134,0.3971256732558139
1135,0.3836350503100775
1136,0.40721702444961233
1137,0.39475949645736436
1138,0.4178933268217054
1139,0.43368623255813954
1140,0.4102474402635658
1141,0.41075814930232557
1142,0.3864004350387597
1143,0.3874325033100775
1144,0.4246938484496124
1145,0.3851531180620155
1146,0.3919751529069767
1147,0.3926869185271318
1148,0.3734843769767442
1149,0.3893500616666666
1150,0.38509830108527127
1151,0.36776893085271317
1152,0.39561908658914724
1153,0.3906847508217054
1154,0.4088269062015504
1155,0.4214038670542635
1156,0.4239404313178294
1157,0.3892040320930232
1158,0.3830746192248062
1159,0.3980628690697674
1160,0.4280123852713178
1161,0.3972151613178294
1162,0.40659019387596895
1163,0.4096912539534883
1164,0.39247808220155034
1165,0.388840828992248
1166,0.4189950054263566
1167,0.44143724361240305
1168,0.42295363844961237
1169,0.400402894496124
1170,0.3899713024806202
1171,0.4457963802635659
1172,0.38927164589147284
1173,0.3954501735658914
1174,0.38898531999999997
1175,0.38208446558139536
1176,0.3625653286821705
1177,0.38009836751937975
1178,0.43084964879069765
1179,0.43396259248062014
1180,0.40218303860465104
1181,0.4186399975193798
1182,0.4094965532558139
1183,0.4001485507751938
1184,0.4061461254263566
1185,0.39033878410852707
1186,0.384333936124031
1187,0.42132339697674415
1188,0.37974533550387596
1189,0.3964822357364341
1190,0.39323261620155037
1191,0.3922326902325581
1192,0.4396249880620155
1193,0.3992390448062015
1194,0.40966762465116274
1195,0.3999306107751938
1196,0.3759531799224806
1197,0.4164835684496123
1198,0.40519812984496123
1199,0.4116169549612403
1200,0.39987435425581397
1201,0.4339741986046511
1202,0.3917410204651162
1203,0.40230838244186046
1204,0.38969930589147284
1205,0.40784922720930233
1206,0.4033999086821705
1207,0.37660845759689915
1208,0.4190723660465116
1209,0.3982323720155038
1210,0.38386764215503877
1211,0.427100186124031
1212,0.41147835333333327
1213,0.3809163107751938
1214,0.4002383815503876
1215,0.38789044139534884
1216,0.39889190612403097
1217,0.3869781705426356
1218,0.4080776525581395
1219,0.4004250289922481
1220,0.37007563705426355
1221,0.3948622886046511
1222,0.4022093998449612
1223,0.4422049379069767
1224,0.3820373850387597
1225,0.3806742278294573
1226,0.3902781772093023
1227,0.40269377437984494
1228,0.3909067640310077
1229,0.38038458213178294
1230,0.3847951116279069
1231,0.4134536363565891
1232,0.37615971697674416
1233,0.3930569978294573
1234,0.4283545443410853
1235,0.3676313636434108
1236,0.3930695327131783
1237,0.40048880263565895
1238,0.3865088471705426
1239,0.43159185379844955
1240,0.40461276279069763
1241,0.37629308697674413
1242,0.3819130331007752
1243,0.39546365531007754
1244,0.3785879992248061
1245,0.4390387484108527
1246,0.4260311608914728
1247,0.3881325432558139
1248,0.4212275618604651
1249,0.409839076744186
1250,0.41218791054263565
1251,0.3813537810077519
1252,0.41411704976744185
1253,0.422999132868217
1254,0.38101756508527124
1255,0.38922948488372094
1256,0.39865854705426357
1257,0.3906991668217054
1258,0.38612246992248056
1259,0.38036888165891464
1260,0.39017257167441854
1261,0.3842952032558139
1262,0.4081540920930233
1263,0.3969647393023255
1264,0.40259386793798446
1265,0.4082404584496124
1266,0.4236985979069767
1267,0.4068024899224806
1268,0.38083087821705425
1269,0.4167757876744186
1270,0.3960279368992248
1271,0.3758422729457364
1272,0.3889663409302326
1273,0.39296779201550386
1274,0.4147630240310077
1275,0.36558743961240303
1276,0.411439630620155
1277,0.3674084703100775
1278,0.3674467300775194
1279,0.38783447852713177
1280,0.3593679441550387
1281,0.4125159207751938
1282,0.40105421930232554
1283,0.3659239482945736
1284,0.3937756345736434
1285,0.4200229129534883
1286,0.38743325542635654
1287,0.4337340730232558
1288,0.3805342737984496
1289,0.4246370175193798
1290,0.42092472782945733
1291,0.3979722652713178
1292,0.3845920063565891
1293,0.39083236023255813
1294,0.4199719268217055
1295,0.41369070294573645
1296,0.41153846906976743
1297,0.39305006751937976
1298,0.4396521949612403
1299,0.41293777201550386
1300,0.424499152248062
1301,0.4532868345736434
1302,0.4509101891472868
1303,0.4035692918604651
1304,0.39736691271317826
1305,0.40068192813953485
1306,0.3923427079069767
1307,0.40701721674418606
1308,0.39951048100775194
1309,0.40978878496124027
1310,0.41325937984496125
1311,0.43079207666666663
1312,0.41518915333333334
1313,0.40974553968992244
1314,0.3997591689147287
1315,0.40651336170542635
1316,0.40222213697674414
1317,0.4146285801550388
1318,0.41105289550387586
1319,0.3979251475193798
1320,0.42876037108527126
1321,0.4147400575193798
1322,0.43139120658914726
1323,0.41581740883720936
1324,0.4151029246511627
1325,0.4165720524806201
1326,0.4054289634883721
1327,0.4158830429457364
1328,0.39954065434108527
1329,0.4225093205426356
1330,0.39724197186046506
1331,0.41108477733333326
1332,0.411338446620155
1333,0.40702198573643406
1334,0.4125000924806201
1335,0.3963738610077519
1336,0.3910873173255814
1337,0.401199932248062
1338,0.4062302131782945
1339,0.40958779581395344
1340,0.4037951596899225
1341,0.4034059548062015
1342,0.3905938098449613
1343,0.41323788410852713
1344,0.3927256552713178
1345,0.39712029660465115
1346,0.3985812411627907
1347,0.3869438736434108
1348,0.3918335427131783
1349,0.3867841434883721
1350,0.40442857852713177
1351,0.39720242511627907
1352,0.39401819116279063
1353,0.40125317596899224
1354,0.39986338131782945
1355,0.39201688784496125
1356,0.40399876430232556
1357,0.4042317285271318
1358,0.38620162046511625
1359,0.4006590278294574
1360,0.4029988834108527
1361,0.399311233875969
1362,0.39459189651162785
1363,0.39921085682170543
1364,0.38742652829457364
1365,0.40955242465116276
1366,0.40146280046511623
1367,0.38658532387596894
1368,0.4008970258139534
1369,0.3926529860465116
1370,0.4142078096899225
1371,0.39388958713953487
1372,0.39538610542635655
1373,0.4058965297674419
1374,0.3972443691472868
1375,0.4038240556589147
1376,0.40001056790697676
1377,0.3959570691472868
1378,0.3989202162790697
1379,0.3906305533333333
1380,0.4000821821705426
1381,0.385520200116279
1382,0.3988426172093023
1383,0.3885593799224806
1384,0.39207649515503873
1385,0.39982294426356585
1386,0.4011999271317829
1387,0.39197539457364344
1388,0.4005868306976744
1389,0.39821237798449616
1390,0.3910500132713178
1391,0.40391231651162784
1392,0.39836238581395345
1393,0.3980221548837209
1394,0.4005225515503876
1395,0.39292067131782943
1396,0.39801137736434106
1397,0.40551467945736436
1398,0.39604438426356586
1399,0.4049418295348837
1400,0.40866127511627903
1401,0.40638161720930227
1402,0.3878460956589147
1403,0.3962936719379845
1404,0.3974968623875969
1405,0.3925818939534883
1406,0.3947273840310077
1407,0.40074679542635655
1408,0.39283819209302323
1409,0.393757445116279
1410,0.3901467056589147
1411,0.3951060659689922
1412,0.399551666124031
1413,0.3994419471317829
1414,0.400146415503876
1415,0.3954418606976744
1416,0.402585657868217
1417,0.40175523317829454
1418,0.41059964217054257
1419,0.39195993782945737
1420,0.39687504736434104
1421,0.3986440024806201
1422,0.3954695970542635
1423,0.3934405493023255
1424,0.3972075068217054
1425,0.399487658372093
1426,0.400671616124031
1427,0.38909105984496123
1428,0.4404523892635659
1429,0.3995729235658914
1430,0.42667477806201554
1431,0.4036971402325581
1432,0.39177143085271315
1433,0.3953401503875969
1434,0.39686667646511625
1435,0.40147453958139534
1436,0.3948345104806201
1437,0.4307815373643411
1438,0.4063116168217054
1439,0.3900642942635658
1440,0.3985214989147287
1441,0.39947958170542636
1442,0.39424778325581394
1443,0.39072368581395345
1444,0.3977968273643411
1445,0.39436086728682174
1446,0.39540153054263566
1447,0.3975963917054263
1448,0.4071216616279069
1449,0.4001949265891473
1450,0.3932293860465116
1451,0.4058892251937984
1452,0.40047384333333336
1453,0.3960761454573643
1454,0.3957655044806201
1455,0.39718654658914726
1456,0.39986137751937983
1457,0.40136790581395343
1458,0.40100396209302325
1459,0.40918298775193795
1460,0.3979065198449612
1461,0.39887686666666666
1462,0.38967512924031006
1463,0.3994666250387596
1464,0.40873961813953485
1465,0.4174733768992248
1466,0.3925039824031008
1467,0.400993628372093
1468,0.39390092674418603
1469,0.46702630635658915
1470,0.40774612480620154
1471,0.4051155526356589
1472,0.4038169757364341
1473,0.39615892782945733
1474,0.40303353255813945
1475,0.47568121626356585
1476,0.3958461059689922
1477,0.39113138210852716
1478,0.39493629124031004
1479,0.3988964684496123
1480,0.39848337620155033
1481,0.39718315658914727
1482,0.40345444596899227
1483,0.40876985798449605
1484,0.39527106643410853
1485,0.391797678372093
1486,0.39846485255813946
1487,0.39850029279069765
1488,0.4012535353488372
1489,0.4102971421705426
1490,0.3898308153410852
1491,0.40658162007751936
1492,0.41588880131782946
1493,0.403958444496124
1494,0.39540672240310076
1495,0.4128587754263565
1496,0.4009221313953488
1497,0.39472247364341084
1498,0.41307482553488367
1499,0.39445142292248064
1500,0.4020618341085271
1501,0.3998718937984496
1502,0.39663909224806204
1503,0.3980691698062016
1504,0.41043324914728674
1505,0.3932409996124031
1506,0.3895357105038759
1507,0.3921180658139534
1508,0.40433232771317823
1509,0.4081390356201551
1510,0.4035976725193798
1511,0.3911473634108527
1512,0.4052578757364341
1513,0.408440418116279
1514,0.39512399899224804
1515,0.3948323629844961
1516,0.40119135209302326
1517,0.3956070984496124
1518,0.41063963887596894
1519,0.4184806829457364
1520,0.40614596930232555
1521,0.3963825134883721
1522,0.3982055589612403
1523,0.39566875910852717
1524,0.40171879965891466
1525,0.39919150639534884
1526,0.3993109863178294
1527,0.3952896459302325
1528,0.39383136364341087
1529,0.3911904231782945
1530,0.3905148279379845
1531,0.39192830178294574
1532,0.417587698372093
1533,0.4027243740310077
1534,0.39739771906976745
1535,0.41122403728682166
1536,0.4046587088372093
1537,0.40311059131782945
1538,0.4000114058449612
1539,0.4033827893023255
1540,0.4037902972093023
1541,0.39588527899224807
1542,0.40519875472868216
1543,0.4089306055038759
1544,0.4086642627906976
1545,0.40676555279069765
1546,0.4134536266666667
1547,0.4073967427906977
1548,0.40809550973643405
1549,0.40123225240310073
1550,0.40701172813953485
1551,0.41240076581395346
1552,0.4156222031782945
1553,0.403054316744186
1554,0.4060071262790697
1555,0.40168869542635655
1556,0.40323504302325575
1557,0.4209159481395348
1558,0.4143412127131783
1559,0.39929551348837206
1560,0.39990525286821704
1561,0.4044725227131783
1562,0.40947721395348835
1563,0.4185562482945736
1564,0.41459576178294566
1565,0.4119526149612403
1566,0.40688319131782946
1567,0.4059098017829457
1568,0.4049803303100775
1569,0.40982338356589143
1570,0.40289776961240303
1571,0.40181987674418607
1572,0.39912490418604646
1573,0.4003379445271318
1574,0.41465132759689916
1575,0.40746210596899224
1576,0.404928272248062
1577,0.4073189225581395
1578,0.39884947457364334
1579,0.4006031
1580,0.39828375906976743
1581,0.40299161294573643
1582,0.4195960540310077
1583,0.40036106162790697
1584,0.4001478579069767
1585,0.41138450751937977
1586,0.3969857295348837
1587,0.40503038914728684
1588,0.4111363693798449
1589,0.411973838875969
1590,0.4061103895348837
1591,0.4056925989147287
1592,0.4076470303100775
1593,0.40792551930232557
1594,0.4000754325581395
1595,0.4055192240310077
1596,0.40912340038759687
1597,0.4079728460465116
1598,0.40170049852713174
1599,0.396998245116279
1600,0.40204569565891474
1601,0.3955349353488372
1602,0.4020155944186046
1603,0.39212055240310073
1604,0.38973881395348836
1605,0.39782461930232554
1606,0.4044252482170543
1607,0.410702680496124
1608,0.403809976744186
1609,0.40707903891472863
1610,0.4085959626744186
1611,0.3933097237209302
1612,0.42238842317829456
1613,0.41508306255813954
1614,0.40046155263565886
1615,0.3992701324806201
1616,0.40727863271317827
1617,0.4042187356589147
1618,0.40570263186046507
1619,0.4094723257364341
1620,0.3982818269767442
1621,0.4088598141085271
1622,0.41739628139534884
1623,0.40520515728682166
1624,0.40873661232558134
1625,0.40458022480620154
1626,0.40079474550387595
1627,0.4024800185271318
1628,0.40463671124031003
1629,0.4091740067054263
1630,0.40448372124031007
1631,0.41062939170542634
1632,0.40683396720930226
1633,0.3965351959689922
1634,0.39437755249612405
1635,0.4041936107751938
1636,0.40083917426356586
1637,0.40950244581395345
1638,0.39581755224806203
1639,0.4000651376744186
1640,0.40445840209302325
1641,0.3966027983333333
1642,0.41166240759689915
1643,0.4043561682945736
1644,0.40141567875968986
1645,0.40459472449612405
1646,0.4047806055813953
1647,0.41399993038759686
1648,0.3951938282945736
1649,0.400890284496124
1650,0.3956455580620155
1651,0.4006072347674418
1652,0.40498544
1653,0.38921697193798444
1654,0.40838522410852707
1655,0.40147990759689917
1656,0.4163746299612403
1657,0.3960086965891473
1658,0.4001678655813954
1659,0.4021090706976744
1660,0.40557725434108527
1661,0.41040658813953484
1662,0.39335695711627905
1663,0.4055230719379845
1664,0.40484427155038755
1665,0.4105881664341085
1666,0.40675655
1667,0.4072640671317829
1668,0.40617268457364347
1669,0.4032988014728682
1670,0.39943924038759687
1671,0.4055075531007752
1672,0.393056772248062
1673,0.4021531055038759
1674,0.38900117906976744
1675,0.40117556201550386
1676,0.4085843801550387
1677,0.39653739127906973
1678,0.3934438055038759
1679,0.3979277495348837
1680,0.40397724806201546
1681,0.4001475933333333
1682,0.3981107979844961
1683,0.3948147059689922
1684,0.3987801790697674
1685,0.3989498446511628
1686,0.3973790889147287
1687,0.3967283249612403
1688,0.3945895268992248
1689,0.40009607767441857
1690,0.39836448922480616
1691,0.4046822917829457
1692,0.3996626703100775
1693,0.39941501733333334
1694,0.4427616129457364
1695,0.4351487185271318
1696,0.43351626542635663
1697,0.4309040365891473
1698,0.43803172488372094
1699,0.43179728635658915
1700,0.43682657046511625
1701,0.4355115579844961
1702,0.43275661364341084
1703,0.438099342248062
1704,0.4344209440310077
1705,0.43851418248062013
1706,0.4292190420930232
1707,0.4281960537209302
1708,0.43114419914728686
1709,0.4301037217829457
1710,0.4241506462790698
1711,0.42648993651162787
1712,0.423002444496124
1713,0.42794326666666666
1714,0.42619138701550385
1715,0.4226411210077519
1716,0.43366697085271316
1717,0.4282655003100775
1718,0.42230989542635655
1719,0.43100784899224803
1720,0.42991453434108523
1721,0.4302050291472868
1722,0.43026346782945735
1723,0.4232104586046512
1724,0.4288548937984496
1725,0.4269406937984496
1726,0.4287514509302325
1727,0.43211948038759684
1728,0.4297800855038759
1729,0.4299141148062015
1730,0.42758498751937984
1731,0.42728957302325576
1732,0.4306283931782945
1733,0.4314709413178295
1734,0.4267295637209301
1735,0.43499784387596896
1736,0.43102720550387597
1737,0.43286460395348836
1738,0.42834236139534876
1739,0.4256504992248062
1740,0.4379533865116279
1741,0.4251355968992248
1742,0.43257351635658914
1743,0.43157856449612403
1744,0.4296704060465116
1745,0.4326317668992247
1746,0.4318699846511627
1747,0.4379337747286821
1748,0.43594354581395345
1749,0.4382098455813953
1750,0.43816978480620156
1751,0.4252482884496124
1752,0.4388236799224806
1753,0.4378766720930232
1754,0.4274169558914729
1755,0.42995955457364343
1756,0.44001360906976744
1757,0.434641468372093
1758,0.43147005744186046
1759,0.43511447899224803
1760,0.43529240868217045
1761,0.43208204244186044
1762,0.43779725472868214
1763,0.4344755333333333
1764,0.4437865763565892
1765,0.4384474086821705
1766,0.43190659883720933
1767,0.4332032964341085
1768,0.4848602150387597
1769,0.4962127568217054
1770,0.43236769744186043
1771,0.43499208434108527
1772,0.4336040573643411
1773,0.4366920217054263
1774,0.43145366116279066
1775,0.43972711116279073
1776,0.43543939434108525
1777,0.43252701364341084
1778,0.46480061186046506
1779,0.4356544149612403
1780,0.4291513375968992
1781,0.4497328364341085
1782,0.4697105867441861
1783,0.45654080410852715
1784,0.43075186209302324
1785,0.43357749937984497
1786,0.4306446941860465
1787,0.4328495518992248
1788,0.4396327905426356
1789,0.42461532302325583
1790,0.43052196984496116
1791,0.4286959798449612
1792,0.4259324510077519
1793,0.4362194433333333
1794,0.4368960955038759
1795,0.42839335480620155
1796,0.4315584157364341
1797,0.4237617851937984
1798,0.43782745976744186
1799,0.4307840379844961
1800,0.4266354331007752
1801,0.43418761310077514
1802,0.4420463833333333
1803,0.4398019269767442
1804,0.4272425420930232
1805,0.43184917050387595
1806,0.42896518658914723
1807,0.42674455145736434
1808,0.43466297651162794
1809,0.4334731079844961
1810,0.4356119628682171
1811,0.4302313188372093
1812,0.4325553693798449
1813,0.44112343449612396
1814,0.43510238891472863
1815,0.4368212102325581
1816,0.43895305573643406
1817,0.43198849
1818,0.42936798046511626
1819,0.4297068229457364
1820,0.4337581825581395
1821,0.43165793119379847
1822,0.4382265214728682
1823,0.4243045024806201
1824,0.4349717065116279
1825,0.4333907353488372
1826,0.43666764759689924
1827,0.43492138806201547
1828,0.4252117219379845
1829,0.43598522976744186
1830,0.43234540170542635
1831,0.4336837815503876
1832,0.436649604496124
1833,0.4324673717829457
1834,0.42750115558139534
1835,0.4354980533333333
1836,0.4318708906976744
1837,0.4353813979844961
1838,0.42723764348837207
1839,0.4276627572868217
1840,0.43303295612403103
1841,0.432620482248062
1842,0.42684708635658913
1843,0.43093237310077515
1844,0.432283245503876
1845,0.42622158015503875
1846,0.43205504984496124
1847,0.4309001979069767
1848,0.43467129736434107
1849,0.4317172590697674
1850,0.4341510776744186
1851,0.42922736612403095
1852,0.4252906772868217
1853,0.4345698940310077
1854,0.42926863620155037
1855,0.4265690615503876
1856,0.43580067968992253
1857,0.43848017984496124
1858,0.43414996062015504
1859,0.4326610753488372
1860,0.43233844705426355
1861,0.43118478666666665
1862,0.4307562765891472
1863,0.4338146365891473
1864,0.4342473825581395
1865,0.43288400922480613
1866,0.43358429093023254
1867,0.4333449096124031
1868,0.4332746898449612
1869,0.4256576055813953
1870,0.4370937758294573
1871,0.4311873899224806
1872,0.42707858524031006
1873,0.42918408999999996
1874,0.4335658524031008
1875,0.4262325768992248
1876,0.43265410186046505
1877,0.4274903589922481
1878,0.43135841271317826
1879,0.42758081496124034
1880,0.42921524635658914
1881,0.4293752025581395
1882,0.42616375418604646
1883,0.4246927545736434
1884,0.43315508565891475
1885,0.4289218065116279
1886,0.4237806674573643
1887,0.4376670270542636
1888,0.43749567674418605
1889,0.43140324465116275
1890,0.4275335096124031
1891,0.4361691748837209
1892,0.4270104794573643
1893,0.42889156046511623
1894,0.43156459317829454
1895,0.4309712843410853
1896,0.42666043434108525
1897,0.42466886286821703
1898,0.4258575682945736
1899,0.43712450674418607
1900,0.4473283208527132
1901,0.4422088548062015
1902,0.4395734948062015
1903,0.43385323891472866
1904,0.43068742589147285
1905,0.43530267596899225
1906,0.43456661155038756
1907,0.4265224545736434
1908,0.4288696968217054
1909,0.43966607472868213
1910,0.43456787775193795
1911,0.42845407883720926
1912,0.43575110542635653
1913,0.43112406031007755
1914,0.43297484457364344
1915,0.4327258468217054
1916,0.43799191968992246
1917,0.4375160930232558
1918,0.4376780037209302
1919,0.44003177937984495
1920,0.4373932449302325
1921,0.4472474650387597
1922,0.43686810279069765
1923,0.4417159701550388
1924,0.4329421727906977
1925,0.43379980170542637
1926,0.42982057457364337
1927,0.43868071116279067
1928,0.4342426486046511
1929,0.4437714337209302
1930,0.44255687007751937
1931,0.4356712281395349
1932,0.4420208368217054
1933,0.43383148992248055
1934,0.43690567503875966
1935,0.4357817575193798
1936,0.443654426124031
1937,0.44107921395348837
1938,0.4300028448837209
1939,0.4334036579069767
1940,0.43738611930232557
1941,0.43192350682170544
1942,0.43321432914728675
1943,0.43045681945736436
1944,0.4354806272868217
1945,0.43206167961240305
1946,0.43251809558139537
1947,0.4335668339534884
1948,0.42862166953488373
1949,0.4317831419379845
1950,0.43279274449612404
1951,0.43592069713178294
1952,0.42902081333333336
1953,0.43823093968992244
1954,0.4261823657364341
1955,0.43484541527131776
1956,0.43352982217054264
1957,0.4328470650387597
1958,0.4266550744186047
1959,0.4287736534108527
1960,0.4351801074418605
1961,0.4301846824031007
1962,0.4269605829457364
1963,0.43165278100775195
1964,0.42758271093023253
1965,0.4286848364341085
1966,0.4261921485271318
1967,0.43208375658914727
1968,0.4302602854263566
1969,0.43373047976744183
1970,0.4426721707751938
1971,0.43530604284496116
1972,0.4384293895348837
1973,0.437005860620155
1974,0.4413375172868217
1975,0.4396719778294574
1976,0.443424692868217
1977,0.439924592868217
1978,0.43702385271317823
1979,0.4363969717054263
1980,0.4400222327131783
1981,0.43408952325581396
1982,0.4269094848837209
1983,0.4322093774418605
1984,0.428908400372093
1985,0.4302874389922481
1986,0.4266292186821705
1987,0.44166598775193794
1988,0.43035590271317825
1989,0.43459411209302323
1990,0.43041939930232553
1991,0.4288414903875969
1992,0.43133758116279064
1993,0.43505698519379843
1994,0.42908859767441854
1995,0.4327740572093023
1996,0.42655651674418604
1997,0.42554750806201547
1998,0.4269541489922481
1999,0.4286152558139535
2000,0.4282357768992248
2001,0.4284783117829457
2002,0.42966364158914727
2003,0.43189570379844966
2004,0.4341005421705426
2005,0.42148086404651164
2006,0.43375230736434106
2007,0.42466953116279066
2008,0.43174119868217053
2009,0.4238669599224807
2010,0.4303840499224806
2011,0.4275824696899225
2012,0.42447663271317826
2013,0.434342602868217
2014,0.42848032038759687
2015,0.4302985820155039
2016,0.42583988093023256
2017,0.43062148790697674
2018,0.4319138172868217
2019,0.4292210462015504
2020,0.4367991625581395
2021,0.42707653077519375
2022,0.42853714294573636
2023,0.4313492679844961
2024,0.4306106941085271
2025,0.4295481086821705
2026,0.4261641941860465
2027,0.4234977996124031
2028,0.42844930806201553
2029,0.4276725675968992
2030,0.4323713286046511
2031,0.4256666293798449
2032,0.426543062248062
2033,0.4291278358139535
2034,0.43552395465116284
2035,0.4277516989922481
2036,0.4326828046511627
2037,0.42531428798449605
2038,0.42771031020155037
2039,0.4275196587596899
2040,0.42965383868217055
2041,0.4241597375968992
2042,0.4237681107751938
2043,0.4243007714728682
2044,0.43357634922480615
2045,0.43130979116279067
2046,0.42956644488372087
2047,0.4347942248062015
2048,0.43364789395348835
2049,0.4315555898449612
2050,0.4264046508527132
2051,0.4284271621705426
2052,0.4284130936434108
2053,0.4283018441085271
2054,0.4348505026356589
2055,0.4231431776589147
2056,0.43203435728682166
2057,0.43271038108527127
2058,0.43523042131782946
2059,0.4312512298449612
2060,0.430206958992248
2061,0.43643902782945737
2062,0.4338527466666666
2063,0.4303580269302325
2064,0.428853117131783
2065,0.43045500519379837
2066,0.424915203372093
2067,0.4303363269767442
2068,0.42420202682170544
2069,0.4376465266666666
2070,0.4311036013953488
2071,0.43030552627906976
2072,0.4314672111627907
2073,0.4289909610852713
2074,0.42610848976744187
2075,0.4335563806976744
2076,0.42681173038759684
2077,0.43523491178294565
2078,0.43151246414728683
2079,0.43135300782945735
2080,0.43269632713178297
2081,0.4308777552713178
2082,0.4331340565116279
2083,0.4355502639534884
2084,0.43281781782945733
2085,0.43289787449612405
2086,0.43385380992248057
2087,0.4317797307751938
2088,0.42912560403100775
2089,0.43245850782945733
2090,0.43446972116279065
2091,0.4325408272093023
2092,0.4312771215503876
2093,0.4254526406046511
2094,0.43169680325581394
2095,0.43306917914728676
2096,0.4361408834108527


==> Activation_CSV/Original_Activation_Multiplied.csv <==
x_values,y_values
0,0.79756899640615
1,0.4473077319026265
2,0.38524369908584244
3,0.3833776588116592
4,0.3601130688558616
5,0.3791696836265214
6,0.3654178950672646
7,0.38927207031518263
8,0.34969549424343366
9,0.3570512113299168
10,0.36480902129660475
11,0.3658916666130685
12,0.3737494319942344
13,0.3617435757219731
14,0.3699161981973094
15,0.35826398014477906
16,0.3739876415035235
17,0.3503081517815503
18,0.35580594050352343
19,0.3464273747578476
20,0.34574843903139013
21,0.3730576598276746
22,0.3637930549244075
23,0.3752462341627162
24,0.39254952349135175
25,0.3620018125816784
26,0.3506569493971813
27,0.3435972647059577
28,0.3435006931870596
29,0.343138011549007
30,0.3627221220736707
31,0.37282304642729025
32,0.3639209666655989
33,0.3772831812786675
34,0.36100609817232543
35,0.36057186044010253
36,0.3612305266969891
37,0.38100541699359386
38,0.3715877910281871
39,0.3677025762703395
40,0.37274439250800767
41,0.3752773915195388
42,0.37667764544650867
43,0.38307174370595776
44,0.38017549992761046
45,0.39503600358295965
46,0.37800238788532997
47,0.38273026051825754
48,0.3844482243420884
49,0.3705933804855862
50,0.38870943481742476
51,0.3841065272261371
52,0.38200131316399744
53,0.3881520787345932
54,0.37182321565534915
55,0.3855766626470212
56,0.376727157702114
57,0.3930246630627803
58,0.37877452412940427
59,0.36695626091287636
60,0.36729043253299165
61,0.35550139326585517
62,0.3611035759013453
63,0.39114873783279946
64,0.4194717376450994
65,0.4298509811069827
66,0.437207180384369
67,0.4472569698737988
68,0.39784581263613067
69,0.38441939264573993
70,0.41048601304932736
71,0.4198757796771301
72,0.42790442178026905
73,0.3790064990544523
74,0.3751054840531711
75,0.41714937937988467
76,0.4271459194868674
77,0.3623611026899423
78,0.3659542983952594
79,0.3965793068155029
80,0.43738044064766174
81,0.4374658951710442
82,0.4065854372043562
83,0.4527905927713004
84,0.4623216243440103
85,0.44124109253811655
86,0.45388978700320315
87,0.40143460345291476
88,0.40652700764189625
89,0.42440527260666244
90,0.39292657327738634
91,0.4370603698810091
92,0.4180409722884402
93,0.3615158538111821
94,0.3755484087009963
95,0.35748826963052865
96,0.4083568327061212
97,0.38367436708904556
98,0.4127446578731582
99,0.3673042333683536
100,0.44276570100384377
101,0.4227905935451634
102,0.47105561677898783
103,0.40872008655669445
104,0.39569065556246
105,0.4486183504644458
106,0.4044258536130686
107,0.39372062746572706
108,0.38433484984817423
109,0.41188442615118515
110,0.42770185158231905
111,0.4001989365003203
112,0.3917701627982063
113,0.3753680304368994
114,0.40296407574567583
115,0.39003377200192185
116,0.3958883599429853
117,0.39314079600064067
118,0.39999552788661114
119,0.3725391948436899
120,0.392218543459321
121,0.40693055825752716
122,0.3954866996655989
123,0.38270597707174886
124,0.39102944499935943
125,0.3858459384727739
126,0.405321777314542
127,0.3946659437527226
128,0.3934112446412556
129,0.4007289270262652
130,0.39540220323062136
131,0.379961936094811
132,0.40479453745803967
133,0.388662232028187
134,0.3673226328065343
135,0.39295011429416404
136,0.39571893431518257
137,0.38807155698590645
138,0.3842297275259449
139,0.3792258825983344
140,0.38479901818065343
141,0.37730717831966687
142,0.37442190065983344
143,0.3716175814189622
144,0.4099771185016016
145,0.3658838793241512
146,0.37656894099103144
147,0.3796736023670724
148,0.3745431323106983
149,0.36284361287508005
150,0.3773816331370916
151,0.37223955097629724
152,0.3803842665502883
153,0.38268512797245363
154,0.39501561982575273
155,0.36434690322421526
156,0.38763757394170406
157,0.36959330931454193
158,0.3803708659884689
159,0.36937233729468294
160,0.38597673078155026
161,0.35761413604164005
162,0.3511896771575912
163,0.39287928514862264
164,0.3728766535413197
165,0.397944671342729
166,0.3913604226502243
167,0.42030569993529787
168,0.44827276692671364
169,0.41687452397693786
170,0.39412196157014734
171,0.4280979853420884
172,0.4068190225951313
173,0.40176368344477903
174,0.4181976643932095
175,0.42919873219154386
176,0.37706424865086485
177,0.39344077383395265
178,0.40980160806278026
179,0.455634044317745
180,0.37502945611659194
181,0.37368747178090966
182,0.3965543473081358
183,0.43499146846572717
184,0.42814166751185145
185,0.43726181677514414
186,0.44123486690903263
187,0.45441404029596416
188,0.41463710197309417
189,0.4368310614157592
190,0.40067202323638695
191,0.41708630355541315
192,0.43009389950032034
193,0.38859198902242154
194,0.3994510634074312
195,0.41979525905445225
196,0.3724028873619475
197,0.3670343424638053
198,0.3512058449878283
199,0.3650442951768097
200,0.37124941245739906
201,0.3883520951716849
202,0.3682039413337604
203,0.35687294048174245
204,0.3970980845964126
205,0.42607737781422167
206,0.40392967156246
207,0.3977531314445868
208,0.40225371732607307
209,0.3836976650819987
210,0.3852223357982063
211,0.38448684171172326
212,0.3990640339250481
213,0.38578994904804614
214,0.372999882317745
215,0.38573708395836
216,0.367876345392697
217,0.3799689706566304
218,0.3773290539039078
219,0.3705985023568226
220,0.37555747634913517
221,0.36456732177706597
222,0.3877692432716207
223,0.3884425341620756
224,0.40035355698782826
225,0.39043352670723896
226,0.37680975303203074
227,0.3894649833862908
228,0.3836565587514414
229,0.3940266549948751
230,0.38759792081165917
231,0.37240932890839207
232,0.37573140756246
233,0.4014119962671365
234,0.376670859537476
235,0.40127961493337605
236,0.3889786779538757
237,0.38601482153106986
238,0.3833635418206279
239,0.3795026983862908
240,0.37666087209032667
241,0.3921817575368354
242,0.37680550548046127
243,0.38594644800256245
244,0.41388548086034593
245,0.40523819073350414
246,0.39713516420948114
247,0.39914702277898784
248,0.40002883238052533
249,0.3935809550954516
250,0.3936700977905189
251,0.4002440517411916
252,0.4036912916111467
253,0.40472876826008963
254,0.4105707105387572
255,0.3944968817514414
256,0.38470293063869315
257,0.39029269974311337
258,0.3914960711710442
259,0.37988592211018585
260,0.3892514388808456
261,0.3793502337251762
262,0.37379228591607944
263,0.38184250093401656
264,0.37874198322165276
265,0.37737741409160797
266,0.36601233124535554
267,0.3863397500711082
268,0.3919850141659193
269,0.39294886316335687
270,0.392041436570788
271,0.4349669778302371
272,0.46847440250928896
273,0.4601082990634209
274,0.4437055780768739
275,0.41578366675976947
276,0.4055101313798847
277,0.4281802282671365
278,0.4257063107482383
279,0.4371371176694427
280,0.40189475436258815
281,0.45554469554003846
282,0.48317626432351063
283,0.4481168117584882
284,0.38719975228827674
285,0.3982666201210763
286,0.44892372892632926
287,0.5070805158231902
288,0.49746608244010254
289,0.4447341566053812
290,0.5114516741921845
291,0.46601581682831517
292,0.48228384301921845
293,0.4957417742005125
294,0.4026569080409994
295,0.41554013528571426
296,0.41913094254067906
297,0.41010776735105703
298,0.39925801930493277
299,0.42706340397053166
300,0.35679651006470214
301,0.3673420635861627
302,0.345178504231262
303,0.3886382310390775
304,0.3980015972184497
305,0.4000872173773223
306,0.38347860969634845
307,0.39931672323318385
308,0.4055994323491352
309,0.43523297560153756
310,0.398868520727098
311,0.39311840458231906
312,0.39774901458295964
313,0.38075203572453553
314,0.38439280752594485
315,0.37317541855932096
316,0.3680146130647021
317,0.39413581362267774
318,0.37042504064445864
319,0.37987048111467003
320,0.38141327623062143
321,0.38196431547405507
322,0.36168761061499044
323,0.3959433325522101
324,0.37882611460281873
325,0.3747999383792441
326,0.37399228365214604
327,0.39756902602946825
328,0.37120529700704674
329,0.36997200777706596
330,0.35949711989942346
331,0.3830275715265855
332,0.37842179634657275
333,0.4017516677783472
334,0.3810840591742472
335,0.39625010479500317
336,0.40281710841979507
337,0.3956881342498399
338,0.38700001248174243
339,0.38948416311979495
340,0.39237061692953235
341,0.38635090927469573
342,0.3856708974811019
343,0.3747183466886611
344,0.36848646624215253
345,0.36197734526073033
346,0.3775064483254324
347,0.3749055659019859
348,0.37735052334849456
349,0.3982486926828956
350,0.3949936308033312
351,0.38528541613324796
352,0.3751720086675208
353,0.37704209463228694
354,0.3865875830134529
355,0.37650458497565664
356,0.37561665432287
357,0.39176382952402306
358,0.42089764072453556
359,0.401121637504164
360,0.4097685470563741
361,0.38498221109609226
362,0.3856639716278027
363,0.3838413160525304
364,0.3680782776124279
365,0.3817352899071108
366,0.4029118636342089
367,0.3919649141415759
368,0.38943083481037793
369,0.385909924515695
370,0.3806262080006406
371,0.38089047382703395
372,0.3900600181672005
373,0.3991626989192826
374,0.43112291373286354
375,0.4467605330198591
376,0.4452179872325433
377,0.45154598612235747
378,0.41858236232671364
379,0.39023301847469566
380,0.4258817259224856
381,0.435691085292761
382,0.4672666686758489
383,0.40797886014029466
384,0.4260709637982063
385,0.439316878863549
386,0.46933029954580396
387,0.4153867847629724
388,0.39770495876361306
389,0.4050796038699552
390,0.44894986901281236
391,0.45481892869827034
392,0.46381343548174253
393,0.44417740193914157
394,0.46465478583087766
395,0.4539436942985266
396,0.4640226972101217
397,0.42607176750992953
398,0.42934196140871234
399,0.40684939344714927
400,0.4106245071992312
401,0.4100371844753363
402,0.4391640338353619
403,0.4045946689769378
404,0.36102154159705313
405,0.3654615188693146
406,0.3892868165381166
407,0.38547504094042284
408,0.42015872836066626
409,0.36454190867584885
410,0.39661625283087765
411,0.41648855430172965
412,0.4150523121499039
413,0.4059629917648943
414,0.3987680835560538
415,0.4403224598885329
416,0.39903897431966684
417,0.370615718838565
418,0.3733903184023062
419,0.4055714425272261
420,0.4097102593625881
421,0.3975673572844331
422,0.3863038328744394
423,0.3892436021524664
424,0.4087781962049968
425,0.386787880376041
426,0.37910703279948754
427,0.38911726683344006
428,0.4748286858494555
429,0.3862186522850737
430,0.38581872460986544
431,0.3873533433228699
432,0.38638942816079436
433,0.37338513317680977
434,0.38726222964189616
435,0.3908582037174888
436,0.38431808284240876
437,0.3724113298270339
438,0.401715894735426
439,0.3819873988987828
440,0.38318137926867396
441,0.3845177212472774
442,0.3938987895368354
443,0.40072447314349774
444,0.38066038859064705
445,0.4125812128199872
446,0.39660435783536196
447,0.39006521611210765
448,0.38348200031390134
449,0.39149651245099293
450,0.37985938650864837
451,0.37381128798910956
452,0.37090442132607304
453,0.3805722803837284
454,0.38383291498654715
455,0.3790900789320948
456,0.37706553734913517
457,0.39710978872901986
458,0.38466085920115306
459,0.39016473000768737
460,0.398331318986547
461,0.4074985706944267
462,0.4030444713497758
463,0.37918543331454196
464,0.3854943289269699
465,0.3724646153683537
466,0.3790728225317105
467,0.36329350169378605
468,0.3729875401518257
469,0.3694533552600897
470,0.3854255344170403
471,0.38963447280845614
472,0.39538576171748874
473,0.3870611215477259
474,0.38185666694682896
475,0.39181322156181936
476,0.3979423624977579
477,0.39570240123254324
478,0.4666198480076874
479,0.4510897439141576
480,0.45963890722805895
481,0.43690260058103775
482,0.40442819634272903
483,0.40064187491607944
484,0.4269645143235106
485,0.42691289197757853
486,0.4184845317693786
487,0.42982802288981414
488,0.4430780651716848
489,0.440445145827034
490,0.423258459702114
491,0.38992846725560537
492,0.3939558911793722
493,0.4377106781800129
494,0.46967568172966045
495,0.44950826984368997
496,0.40488781462139656
497,0.45180201893721983
498,0.42999689281550296
499,0.4351951699359385
500,0.448871739094811
501,0.41218111672325436
502,0.4218838555829596
503,0.4164186665099296
504,0.4069145741178732
505,0.3951930879365791
506,0.40612433115951313
507,0.3579779079109545
508,0.36997254504099936
509,0.36140506855221016
510,0.3987815956329276
511,0.39907643506470214
512,0.37718672507174883
513,0.38970179526457405
514,0.4317164541351698
515,0.42458262126329277
516,0.46376240764189625
517,0.4031870014964766
518,0.45358223518962204
519,0.40691548658616267
520,0.3912219240589366
521,0.39028445598526584
522,0.371080789682255
523,0.3784764113959
524,0.40198688801345295
525,0.39122436187636134
526,0.39594073482319025
527,0.3764327252107623
528,0.3747063709903907
529,0.4021768562421524
530,0.4138568943869314
531,0.39212134684240874
532,0.4004675150531711
533,0.38311845443030107
534,0.3683666922491992
535,0.38880654415759125
536,0.3812427318007687
537,0.385419019971813
538,0.40223255829212046
539,0.39969102748942986
540,0.38608701462139655
541,0.3888510788597054
542,0.4137932193209481
543,0.3912913321909033
544,0.39519526228123
545,0.40270510532543247
546,0.39654056865214604
547,0.38812976855285075
548,0.38184870251377323
549,0.40246439040999354
550,0.38142606110121713
551,0.38504694480781554
552,0.38282191984945546
553,0.39037218609673285
554,0.3855161082613709
555,0.3995267155137732
556,0.39629367086995515
557,0.4018216983952594
558,0.4110223498827674
559,0.37975652763997436
560,0.39169948961819345
561,0.38350990252466366
562,0.38267524020563737
563,0.39299790428379244
564,0.4096892052197309
565,0.3972974539814222
566,0.40550272625752726
567,0.40152726787892373
568,0.39433479836002566
569,0.38244746281550285
570,0.37901894016143495
571,0.38747287533952596
572,0.3815210204497117
573,0.41607331032222933
574,0.3730473407533632
575,0.40222147862459956
576,0.4015435548539398
577,0.39128979049775786
578,0.38814870014029473
579,0.3887702471992313
580,0.4060714470409994
581,0.44099869686354903
582,0.4698494458379245
583,0.46542026591736074
584,0.4649650304285714
585,0.426257529078155
586,0.4126132268808456
587,0.4180573273683537
588,0.4165072190922485
589,0.44364537127418324
590,0.3945327779256887
591,0.42448505032863554
592,0.4329233871499039
593,0.4345277498456118
594,0.396833460735426
595,0.3834991852985266
596,0.39787242631069825
597,0.4480638025163357
598,0.45840014388020506
599,0.4404115761370916
600,0.46754034588661125
601,0.47642878043241516
602,0.44032268656950674
603,0.4526888139750161
604,0.4163152588750801
605,0.439915633905189
606,0.47074982655028835
607,0.3946994019891095
608,0.40583026570659836
609,0.41611704159192825
610,0.37573563272069177
611,0.3754922596495836
612,0.36250540177706597
613,0.4241944794125561
614,0.38999721416239586
615,0.3869052108930174
616,0.39124154810121725
617,0.435978567888533
618,0.400701842668802
619,0.44204011013837285
620,0.3955917971985906
621,0.40507553836643173
622,0.4311382632235747
623,0.3863333306540679
624,0.39563622075784755
625,0.40620983061627164
626,0.3926774513350416
627,0.3805894085163357
628,0.3970580890448431
629,0.40301972335874436
630,0.3986216729987188
631,0.41777060776041003
632,0.40237907542729023
633,0.39046642339718124
634,0.39908811952274187
635,0.3960484589538757
636,0.40796950260474063
637,0.39427421204868673
638,0.3786302428917361
639,0.40429102867008326
640,0.3720894375310698
641,0.4001080887937219
642,0.38634452978347217
643,0.4006207063754004
644,0.40095154031262015
645,0.3799943974029468
646,0.3865620279897502
647,0.4007651218231903
648,0.38424451557399103
649,0.38577296100832803
650,0.3978039780140935
651,0.37383178618449714
652,0.3876372188597053
653,0.3772406409679693
654,0.3846228770550929
655,0.38165671360025627
656,0.40196635945355547
657,0.3904548717956438
658,0.3974046113215888
659,0.3789188998609865
660,0.40571987385073666
661,0.3951181489929533
662,0.39536136493978224
663,0.3962053273773222
664,0.39236782172645746
665,0.3959384159878283
666,0.4037220141108264
667,0.383905256618834
668,0.39954472233119803
669,0.38966680264061493
670,0.3798119001537476
671,0.4049160583933376
672,0.3823862705310699
673,0.3788763852690583
674,0.38523849093529783
675,0.40054119315759124
676,0.3801974713721973
677,0.3921437745631005
678,0.38449820069827034
679,0.378248278247918
680,0.3673577906310058
681,0.3671624832966047
682,0.3867412023837284
683,0.3835453594253683
684,0.41778355334336964
685,0.46228938406726455
686,0.4438246063510571
687,0.42151473928955796
688,0.46478882642088404
689,0.41001789086226775
690,0.40513438348366426
691,0.4328917760480461
692,0.4329333213203075
693,0.3931299983811659
694,0.3889233079974376
695,0.4235339247008329
696,0.4561395690775144
697,0.4056112764144779
698,0.41531147342024344
699,0.3833764433721973
700,0.43360354663100575
701,0.4345768812158873
702,0.4681268167162076
703,0.44201209225688665
704,0.4645607151806534
705,0.42833046574055095
706,0.4674211281748879
707,0.4357843883542601
708,0.4600279527828316
709,0.4124066312959641
710,0.3991302217200512
711,0.4080258330467649
712,0.3989115357956438
713,0.391480545532351
714,0.3514297064061499
715,0.36158683697565663
716,0.3549092704862268
717,0.395826701643818
718,0.4058764630448431
719,0.4003050834932736
720,0.40556065603267144
721,0.39940736556310064
722,0.4066550635253043
723,0.41869386691223576
724,0.38679351931197953
725,0.40655574568289565
726,0.39213086405957714
727,0.3884815206905829
728,0.3995985066425369
729,0.39647186318193467
730,0.39334152787379884
731,0.39489991981614353
732,0.3856498662959641
733,0.3795759739705317
734,0.37434818338757203
735,0.39843368874375407
736,0.40742070552594495
737,0.40328658263484946
738,0.38125375421396546
739,0.40929491259833445
740,0.3889874114772582
741,0.40144816517552856
742,0.4009638129532351
743,0.3756980378263933
744,0.3954601873267137
745,0.3735981718987828
746,0.40239117430365146
747,0.4123765373369635
748,0.41786639604868675
749,0.3880736333561819
750,0.38710636383279945
751,0.39640132233055736
752,0.3704371757267777
753,0.39465559900320313
754,0.40353360739461885
755,0.4061633388770019
756,0.4104623918705958
757,0.37240546292120436
758,0.3828431816316464
759,0.4005386918917361
760,0.3888645421069827
761,0.3982697855887252
762,0.3859544112639333
763,0.3856866101832159
764,0.40338930139782186
765,0.40756325016079437
766,0.39574044645355544
767,0.4132566854625241
768,0.42573671753683545
769,0.4323613039090326
770,0.3970542780973735
771,0.3984010148084561
772,0.4128556723651505
773,0.4180595402818706
774,0.41212420193081356
775,0.37580661104804614
776,0.3926039999013453
777,0.3894597055893658
778,0.3977770596540679
779,0.4138143263516977
780,0.4090410016617553
781,0.40261470763677126
782,0.4022046828577835
783,0.3932086169602819
784,0.39751530608263935
785,0.39885822778090974
786,0.3846385352543241
787,0.4054079825976938
788,0.4366194598981422
789,0.44190949798270346
790,0.4504115453741192
791,0.5006157448443306
792,0.43703947488340805
793,0.4303462789807816
794,0.41475691384689306
795,0.449929660467649
796,0.4533475214606022
797,0.43636610045227425
798,0.4567289308789238
799,0.495124899189622
800,0.5011151069474695
801,0.4137208989071108
802,0.4031072031563101
803,0.43125961797821916
804,0.5222566483279949
805,0.49698259583600257
806,0.4498354590032031
807,0.5063519125201794
808,0.516231323524023
809,0.4871610957725817
810,0.5078736437328636
811,0.42391773493081364
812,0.4615036183139014
813,0.43927950883344014
814,0.4525315011780909
815,0.4292993683613069
816,0.43860930004996795
817,0.3841644520301089
818,0.3866760171806534
819,0.39214112769827036
820,0.40501635161434973
821,0.4134839374356182
822,0.42417286855605385
823,0.39653906542280587
824,0.45362814865150547
825,0.42865811430621403
826,0.4569492679135169
827,0.39985930027098016
828,0.40397776682190906
829,0.44276573695259447
830,0.4134239426611147
831,0.4459975521274824
832,0.40246790190711085
833,0.41342493562203714
834,0.40693762793209487
835,0.4290413606111468
836,0.4047468189820628
837,0.41807981600448435
838,0.40334447007431135
839,0.40465905860730295
840,0.407681772582319
841,0.3931553528955798
842,0.41198365446636764
843,0.3944596660653427
844,0.3976077044170404
845,0.39930520691287635
846,0.3862245208206278
847,0.37331052507559254
848,0.39474864765214607
849,0.38365578300384373
850,0.4026965375080077
851,0.38629647421268415
852,0.39468090946124285
853,0.40686332353555416
854,0.4027656835233825
855,0.3927842573593851
856,0.3906891080422806
857,0.3981707240775144
858,0.41251310918001277
859,0.4072342776611147
860,0.4012270334471492
861,0.40330269793914153
862,0.39639613743305574
863,0.40714998250608586
864,0.42252901107879576
865,0.4288019776502242
866,0.4033507869628444
867,0.41004732818770023
868,0.40032931492696994
869,0.40521065434016657
870,0.4087038294151185
871,0.3923063600704676
872,0.3955691337226137
873,0.38550892739974374
874,0.4254071202081999
875,0.39742487879820626
876,0.3900392616579116
877,0.3984363305605382
878,0.4206732525067265
879,0.4111139374727739
880,0.4252104721985907
881,0.3868681929077514
882,0.39902272171428577
883,0.41427039464253684
884,0.4187281300614991
885,0.383210598652146
886,0.4090123013350417
887,0.4079681269730942
888,0.4024130000403587
889,0.41278581459256897
890,0.40059611228443304
891,0.4322024074087123
892,0.4795763709000641
893,0.47087562939269695
894,0.41275446815759137
895,0.4095497803555413
896,0.4379832610730301
897,0.41640114395259453
898,0.4240011259346573
899,0.4400867839985907
900,0.40289114712427937
901,0.428728504231262
902,0.44278882075528514
903,0.4574556201998719
904,0.4034316695959642
905,0.3873803921441384
906,0.39485914599359384
907,0.49520584957591296
908,0.4713399615195388
909,0.44436671850416404
910,0.43697718690582954
911,0.4735446357956439
912,0.45098003883728377
913,0.46889694027802686
914,0.4490762135836003
915,0.45094192277898787
916,0.42732131811595125
917,0.4384847478712364
918,0.45717243749839853
919,0.4341408401607944
920,0.41212049260986544
921,0.38425751203587444
922,0.39666183034657265
923,0.3868731874362588
924,0.39168869873158224
925,0.4011092439370275
926,0.3745432895900064
927,0.3949919548923767
928,0.40881307659641253
929,0.42231475945099295
930,0.4138198356540679
931,0.372585884409353
932,0.4037304600852018
933,0.39858275371300445
934,0.38770408422934016
935,0.38811429439205636
936,0.42280997806278026
937,0.39893906915246635
938,0.38625854918449715
939,0.3970439398558616
940,0.39116498962652146
941,0.38422975949519533
942,0.42129748062844335
943,0.4064781326553492
944,0.4144167018532992
945,0.36337151416784114
946,0.3958383978667521
947,0.376403398
948,0.3973339622934016
949,0.39711305309929534
950,0.39198373931197955
951,0.4184249941543882
952,0.3956399015848815
953,0.39209897509929525
954,0.393791526462524
955,0.4069854042690582
956,0.43480996736450994
957,0.39226083698206277
958,0.38967785972133245
959,0.41295385958488146
960,0.4171523913837284
961,0.38813793232991667
962,0.4068897761928251
963,0.3965620556566304
964,0.37520093001857785
965,0.42122466081870596
966,0.41187067861627163
967,0.3928975514734145
968,0.4185233516143497
969,0.3817591499519539
970,0.3869586099660474
971,0.40269864274055095
972,0.4070034535464446
973,0.39212799408456117
974,0.3854423678315183
975,0.38168049875912885
976,0.38246036236130687
977,0.3928813927021141
978,0.40178940295515697
979,0.411033166169763
980,0.4275330756700833
981,0.40077876512299804
982,0.36834297317680975
983,0.37513828099935936
984,0.3770910239199231
985,0.3733704926591928
986,0.3780536662069186
987,0.38684383599615635
988,0.3969724331723255
989,0.4166199371024984
990,0.42051983568481743
991,0.42767419004548374
992,0.3904184519180013
993,0.3900701448244715
994,0.39771436188340814
995,0.4325581992767457
996,0.4589226263459321
997,0.4681208026937861
998,0.4481918599737348
999,0.4228249889090327
1000,0.40661978800960924
1001,0.40017198558360023
1002,0.4338778320480461
1003,0.44296481437860347
1004,0.4186893304240871
1005,0.43231035043113386
1006,0.4728106950538117
1007,0.4416860503581038
1008,0.412921546640615
1009,0.41407962287315825
1010,0.4490894855759129
1011,0.4773579020973735
1012,0.47891703291992316
1013,0.44862651830301087
1014,0.48084223954196037
1015,0.4557621783850096
1016,0.46988306617809095
1017,0.47993874240294687
1018,0.42045633324599624
1019,0.4185722082530429
1020,0.4390452590608584
1021,0.4047777024926329
1022,0.4089089798116592
1023,0.4373820397245356
1024,0.38491723770083286
1025,0.37260717802434334
1026,0.37055226448238315
1027,0.3939705527962844
1028,0.39324123731582317
1029,0.40164806835105704
1030,0.3932501275592569
1031,0.40957514226585523
1032,0.41559369921844974
1033,0.44161682142857145
1034,0.39616785382383085
1035,0.4052931893126201
1036,0.44335340468123
1037,0.4031197493100576
1038,0.40542531495259443
1039,0.3983393846816144
1040,0.4013954507738629
1041,0.3877516854996797
1042,0.39564814937668163
1043,0.4013782408456118
1044,0.40325922344971177
1045,0.3955871319365792
1046,0.40009020668289563
1047,0.3939791525925689
1048,0.40221131220307493
1049,0.40442928753042917
1050,0.39464927877642536
1051,0.39415560710249836
1052,0.39390169478475334
1053,0.3971766379173607
1054,0.40012437938629086
1055,0.39102625356822546
1056,0.4000294350224215
1057,0.39634114047982066
1058,0.4025438220140935
1059,0.4103330288821269
1060,0.39231995496860983
1061,0.41029998376041
1062,0.3907924052703395
1063,0.41643903923318387
1064,0.40578819161947466
1065,0.38400846634401026
1066,0.3893398833920564
1067,0.39045975539205635
1068,0.389819426512492
1069,0.40160170170787957
1070,0.415950920913517
1071,0.40088511721844977
1072,0.3964451923529789
1073,0.397323645119795
1074,0.4169309760345932
1075,0.4021667353388853
1076,0.3934591660679052
1077,0.4037508765310698
1078,0.4165074311543882
1079,0.40297205562588084
1080,0.4046116318026906
1081,0.4191089911710442
1082,0.39482527452530425
1083,0.41474939843049324
1084,0.39344999772248557
1085,0.40711198390390774
1086,0.4120856665144138
1087,0.4019922673901345
1088,0.4101653544977579
1089,0.39803843667136457
1090,0.3993625592805894
1091,0.41454923430172963
1092,0.40731296519346577
1093,0.40095597088725166
1094,0.4128499915868033
1095,0.4210023613209481
1096,0.4139864547411916
1097,0.4077236873497758
1098,0.4400447484900704
1099,0.45520686801281235
1100,0.4739021513754004
1101,0.4495481373267985
1102,0.41282105855698276
1103,0.41638488853106986
1104,0.4433516766329276
1105,0.4269264796386932
1106,0.43824771445163363
1107,0.428116300046765
1108,0.4418752145291481
1109,0.4604902930230621
1110,0.5000037208289558
1111,0.41055121127930816
1112,0.3973235301063421
1113,0.41545684359577195
1114,0.4713761042344651
1115,0.48592708121460604
1116,0.4693570962139655
1117,0.46553385360858424
1118,0.4898206796476618
1119,0.47264621483215896
1120,0.49183203596092245
1121,0.43825512379276105
1122,0.44151005440550933
1123,0.43512026139782195
1124,0.448761181417681
1125,0.4264240511262012
1126,0.41959268975208197
1127,0.40762203692504806
1128,0.37037847575016014
1129,0.38745999465663045
1130,0.3966363671338885
1131,0.3860041371402947
1132,0.4084720757008328
1133,0.39621598117552853
1134,0.43192242324535557
1135,0.43263181495387576
1136,0.44563305808199877
1137,0.41084631367713004
1138,0.4121483519276105
1139,0.4404286127943626
1140,0.40625769162716213
1141,0.40527916819090326
1142,0.41161172698718773
1143,0.4123428995233825
1144,0.4097315212043562
1145,0.40926924547085203
1146,0.40091108440294687
1147,0.4126939986636771
1148,0.3875582418167841
1149,0.4106002714554773
1150,0.39795602511595135
1151,0.40272036169058295
1152,0.4131303627864831
1153,0.40420062024855863
1154,0.4037844684625241
1155,0.39955324353042926
1156,0.40299373880781547
1157,0.407135764147982
1158,0.3948737078878924
1159,0.3898831262882768
1160,0.4205138051921845
1161,0.4048975110506086
1162,0.41734034444522744
1163,0.4158499326008969
1164,0.40623812315502883
1165,0.39982647423766815
1166,0.41713060060409995
1167,0.40588479278026907
1168,0.4013024348840487
1169,0.40480175060345935
1170,0.3953438431928252
1171,0.3890478757264574
1172,0.3853384250634209
1173,0.4034888068263933
1174,0.3901937742991672
1175,0.3852578847761051
1176,0.40926957816015375
1177,0.40197510995771946
1178,0.41638419550928896
1179,0.4181390362017937
1180,0.4038904529622037
1181,0.3995256633632287
1182,0.39814990825560537
1183,0.41240528008456123
1184,0.415506269607303
1185,0.41594967010249845
1186,0.41838978565022417
1187,0.41205995670787965
1188,0.3947567788071749
1189,0.38742485973094165
1190,0.38297360041704037
1191,0.39519209750032036
1192,0.40686788163869314
1193,0.3978684277956438
1194,0.4240669371499039
1195,0.40578804577834726
1196,0.42495970139846256
1197,0.4001946644663677
1198,0.40081925418449715
1199,0.3967143032319026
1200,0.3967767793664318
1201,0.4167059731511851
1202,0.4590941470199232
1203,0.45879783654900713
1204,0.4573097567142857
1205,0.4543013284823831
1206,0.41833436267392704
1207,0.4058912408507368
1208,0.4744370732857143
1209,0.4808344220140936
1210,0.41839906669314547
1211,0.42382793309865474
1212,0.43890056533952604
1213,0.4832613543606663
1214,0.43647064896540677
1215,0.41547830162395905
1216,0.40376419005573355
1217,0.4669119350134529
1218,0.47961305957270983
1219,0.47838443011851384
1220,0.4433780257719411
1221,0.4864016942607304
1222,0.45884851582254965
1223,0.4951473051716848
1224,0.4657337566425369
1225,0.44876548672837924
1226,0.42675486068417684
1227,0.4115723327514414
1228,0.4169552645039078
1229,0.40001292866675214
1230,0.42346802007559253
1231,0.3928980149827034
1232,0.41399392370403587
1233,0.3875964344362588
1234,0.4263409890679052
1235,0.4340264055643818
1236,0.40642197293337606
1237,0.39863316643369634
1238,0.4217435537866752
1239,0.4393802927106342
1240,0.4365469590743114
1241,0.4252331117200513
1242,0.4166058348776425
1243,0.4347622721575913
1244,0.4017380200928891
1245,0.39663855654003843
1246,0.40522499224215247
1247,0.4093807964740551
1248,0.41135248862395896
1249,0.40820472953491344
1250,0.413158117376041
1251,0.4035899159346573
1252,0.4110473771543882
1253,0.39641216903010884
1254,0.40935639744971175
1255,0.42829670332863545
1256,0.45253064836643175
1257,0.4241635324336964
1258,0.4141587819570788
1259,0.4100849160070467
1260,0.3934896615701473
1261,0.40356528110826395
1262,0.38831637938821273
1263,0.4123075244855861
1264,0.3984101262658552
1265,0.41179103896476615
1266,0.4106039089557975
1267,0.40043957411146697
1268,0.4230133895233824
1269,0.4018971586361307
1270,0.4211366485233825
1271,0.40918236971877003
1272,0.41936600278026903
1273,0.4047054237200513
1274,0.4160663013946189
1275,0.4157589223190263
1276,0.4261546214561179
1277,0.40129644220948113
1278,0.4054788687815504
1279,0.4074498385432415
1280,0.39043670291800125
1281,0.40886814270531713
1282,0.40628342118129407
1283,0.3985846725464446
1284,0.40797139496796936
1285,0.40768366168609865
1286,0.40717111816591933
1287,0.4068166221742473
1288,0.41612723113773215
1289,0.42174958251121075
1290,0.4209367645682255
1291,0.40010343570403584
1292,0.4262201270390775
1293,0.40909641046252404
1294,0.4019217824439462
1295,0.41213955099231264
1296,0.4149168640762332
1297,0.399388009698911
1298,0.4131770793132608
1299,0.40607359539077514
1300,0.425464022359385
1301,0.41642494636771304
1302,0.4036756669615631
1303,0.4010458920006406
1304,0.435750629640615
1305,0.4563539565547726
1306,0.46946404888212684
1307,0.4542233805771942
1308,0.4619395839993594
1309,0.4388543949077514
1310,0.4311628222703395
1311,0.4370117498327995
1312,0.43628974933632286
1313,0.45539108572901993
1314,0.4298724062639334
1315,0.44657217230685453
1316,0.47277765873286365
1317,0.46856410446572716
1318,0.4045737233657912
1319,0.402126295637412
1320,0.4372453526764894
1321,0.47532809629276107
1322,0.47796191930557336
1323,0.4457524549615631
1324,0.4708518778942985
1325,0.48508493723574636
1326,0.47043222869058304
1327,0.4602910925970532
1328,0.4493309660576554
1329,0.4656375194106342
1330,0.46385473907687386
1331,0.4324650671024985
1332,0.4356846884945548
1333,0.466886910164638
1334,0.3912971091748879
1335,0.37401041177258165
1336,0.3814166129884689
1337,0.392803623710442
1338,0.4096452870800768
1339,0.4440585951089046
1340,0.39175532738308777
1341,0.4471282789910314
1342,0.4181218205240231
1343,0.456688426409353
1344,0.42492930836771303
1345,0.43041627768802054
1346,0.46720966333888536
1347,0.4075375505656631
1348,0.4024095827200513
1349,0.4148844496220372
1350,0.42361628808840485
1351,0.4242508706957079
1352,0.4009440700339526
1353,0.4210159588571429
1354,0.45381347020179374
1355,0.4215159212069187
1356,0.40820090498654715
1357,0.415286432384369
1358,0.4576035537206919
1359,0.4026118713267136
1360,0.4074972689007047
1361,0.4066836044253683
1362,0.4067687872799487
1363,0.41469355274311337
1364,0.39785003393337603
1365,0.4060636388340807
1366,0.41203096790070465
1367,0.4149112466354901
1368,0.4256260605547726
1369,0.41683347175848817
1370,0.40471295539013447
1371,0.41492711844714925
1372,0.4221885584817425
1373,0.4274028823254324
1374,0.4203921394855862
1375,0.40239776231518254
1376,0.4279286368334401
1377,0.41092783085073675
1378,0.4117264054413837
1379,0.4121346348673927
1380,0.4118104893209481
1381,0.4005590169980782
1382,0.40646655415310706
1383,0.40298703469827035
1384,0.39089218111274826
1385,0.44674836916912236
1386,0.43924674828251126
1387,0.41813173548366434
1388,0.4091708793933376
1389,0.3922171185739911
1390,0.416675951752082
1391,0.42070178278155035
1392,0.4337159222267777
1393,0.4312660050057655
1394,0.4301461896572711
1395,0.4435406559570788
1396,0.40340410770339524
1397,0.41429482639077514
1398,0.4283407704638052
1399,0.40786459596989116
1400,0.4192060666367713
1401,0.41706463657911597
1402,0.4273139296060218
1403,0.3969543725259449
1404,0.40804790071812946
1405,0.40577076628443304
1406,0.42768198535874435
1407,0.42818215845675844
1408,0.440216227682255
1409,0.47928719518193474
1410,0.5401803119423446
1411,0.41909652952210125
1412,0.4403358029083921
1413,0.4166202866066624
1414,0.42142890357078794
1415,0.4412533038661115
1416,0.44781495907815505
1417,0.41501919274311344
1418,0.4327067124445868
1419,0.44249531990903274
1420,0.46550127050672646
1421,0.43887011645419605
1422,0.4173700165028828
1423,0.42088645763228705
1424,0.46898565490390776
1425,0.4718518364740551
1426,0.46629217399743755
1427,0.4665607235515696
1428,0.4777876005810378
1429,0.44733541648430497
1430,0.4748343606278027
1431,0.4434715627738629
1432,0.4681382042178091
1433,0.43668975408456123
1434,0.43053031608712367
1435,0.4423121391672006
1436,0.42985778860730306
1437,0.41839792738565024
1438,0.38587121763228704
1439,0.40789039495579754
1440,0.4011630089948751
1441,0.43140702801409353
1442,0.4406057171941064
1443,0.42558206117552855
1444,0.3983720509327355
1445,0.41652925240743116
1446,0.42691759696925047
1447,0.4323563441902627
1448,0.39409796956694426
1449,0.4326492678366432
1450,0.40731938225560543
1451,0.4148457192588085
1452,0.40019747497501607
1453,0.42219727145675845
1454,0.42136587985650226
1455,0.40349560343818064
1456,0.39741873315502885
1457,0.38546914932799486
1458,0.40564819107623323
1459,0.4281281233183857
1460,0.394292973409353
1461,0.4185221284221653
1462,0.4040613595631006
1463,0.4052291280775144
1464,0.38256940411274826
1465,0.41162926747341444
1466,0.39373034788212685
1467,0.4026047911089045
1468,0.38766279807751447
1469,0.411435767206278
1470,0.40780095426393337
1471,0.4234995969378604
1472,0.41392709644843045
1473,0.42147838506278024
1474,0.4164404665022422
1475,0.4099469998212684
1476,0.3983025099525945
1477,0.4034354563869315
1478,0.4113152427732223
1479,0.3983765711736067
1480,0.40100526164638056
1481,0.4000738883164638
1482,0.41534333777834725
1483,0.40807332249711725
1484,0.3938024997546445
1485,0.4024989946764895
1486,0.3993819334529148
1487,0.404288366144779
1488,0.42083540459577196
1489,0.4133158099410635
1490,0.4155725103696349
1491,0.4076939015868033
1492,0.4274336222408713
1493,0.4167181937508008
1494,0.42108473872709806
1495,0.42242697913709165
1496,0.41852765251697627
1497,0.407931633186419
1498,0.4050354743914158
1499,0.40121234906213965
1500,0.39826050700832794
1501,0.4028031641345291
1502,0.40181072914606025
1503,0.3900135209224856
1504,0.4023579927648943
1505,0.41470503471748876
1506,0.41573940680140936
1507,0.4058339446726458
1508,0.40886090350032034
1509,0.40381384670980147
1510,0.40482625706213965
1511,0.42374646215887257
1512,0.4518764847636131
1513,0.45705728080845615
1514,0.471566077294683
1515,0.4713679665118515
1516,0.454756168534273
1517,0.41168501879500324
1518,0.4230524425304292
1519,0.45274459428123004
1520,0.4757069887392697
1521,0.4204766101460602
1522,0.4500021447309417
1523,0.45612396254196025
1524,0.4397822200711083
1525,0.41463006093786037
1526,0.41754002466239587
1527,0.4672092426630365
1528,0.4797874955227419
1529,0.4729575299475977
1530,0.4296892967841128
1531,0.4698347612344651
1532,0.4740592622344651
1533,0.4706161471755285
1534,0.4789906090608585
1535,0.4695566852447149
1536,0.4753629045836003
1537,0.47053696294554775
1538,0.4411761969323511
1539,0.44759173385586165
1540,0.4440675178840487
1541,0.38820995748686743
1542,0.3860240064990391
1543,0.36844647343369635
1544,0.41703292549583604
1545,0.3872684509352979
1546,0.4142847544035875
1547,0.38667905100192185
1548,0.45050742373959
1549,0.42090093463484946
1550,0.4446304749782191
1551,0.4225168845547726
1552,0.42576729966431787
1553,0.45206794267200523
1554,0.415675808565663
1555,0.41003928518257526
1556,0.4014251183408072
1557,0.4279709771684818
1558,0.39914026778795647
1559,0.3939657264368995
1560,0.40173501956395896
1561,0.40381196870339525
1562,0.40069248293657916
1563,0.41212650423382446
1564,0.4042743781909033
1565,0.4349715930032031
1566,0.4107088576342089
1567,0.4224729186393338
1568,0.3962550525695067
1569,0.40052338666623954
1570,0.3929058136547085
1571,0.4038448639987188
1572,0.41447500489301736
1573,0.39790157995323505
1574,0.40040002746508646
1575,0.4076413504823831
1576,0.41139984267969254
1577,0.4014383844939142
1578,0.4093894109115952
1579,0.4076128088212685
1580,0.40395379616207555
1581,0.42290848112620116
1582,0.40217686897629723
1583,0.4140737381851377
1584,0.4156004851582319
1585,0.412342637595772
1586,0.4310734454112748
1587,0.40450758613901344
1588,0.400382426707239
1589,0.41686824930493277
1590,0.4048143164484305
1591,0.40577113353171046
1592,0.41228981282831517
1593,0.42166500180140937
1594,0.40024938504035873
1595,0.3985909977713005
1596,0.40007533111274823
1597,0.41108963066047405
1598,0.4102067423625881
1599,0.41072440357463175
1600,0.3983288009340166
1601,0.40464997081229986
1602,0.40159287387251763
1603,0.39866449825368355
1604,0.3970904641941064
1605,0.40925866183279946
1606,0.41574899630685463
1607,0.40027293075464443
1608,0.4055828711479821
1609,0.4001360025317105
1610,0.4070830411338886
1611,0.4065355757918001
1612,0.4066213790826394
1613,0.41342408200704683
1614,0.39676614569186414
1615,0.43501771911659204
1616,0.46089218730044845
1617,0.45813757000768746
1618,0.4273227940204997
1619,0.4389231898231903
1620,0.4178020184663677
1621,0.4310867242248559
1622,0.44636187528058935
1623,0.44550665639141573
1624,0.41668275171684815
1625,0.4414838583651506
1626,0.45949674667905194
1627,0.49537631419282513
1628,0.40946133613388863
1629,0.40190039400064065
1630,0.4185888809525945
1631,0.4923000437546445
1632,0.49688641928955796
1633,0.4784811036777707
1634,0.48342979360345933
1635,0.503331206545804
1636,0.4657228734016656
1637,0.4950291732383088
1638,0.43728622953235113
1639,0.4315061209039078
1640,0.43201036416015376
1641,0.42027738457270986
1642,0.4191069057379885
1643,0.4090443057424728
1644,0.396544076871877
1645,0.3816243249269699
1646,0.3818204800326713
1647,0.3938206984843049
1648,0.41396410324087124
1649,0.4273056616579116
1650,0.40535701675976943
1651,0.4187083620775144
1652,0.41053877639718134
1653,0.4456179260384369
1654,0.43081487963933385
1655,0.39399562376489433
1656,0.4271595702607303
1657,0.40623687218129406
1658,0.38387835217941063
1659,0.396722990557335
1660,0.3946257364125561
1661,0.39117406921524667
1662,0.4051759482056374
1663,0.3851583944183216
1664,0.40619547322549643
1665,0.37779443942024343
1666,0.383121785768738
1667,0.39653059648622674
1668,0.3873818438661115
1669,0.38149850075592573
1670,0.38757559399423447
1671,0.39923367967200507
1672,0.378602436384369
1673,0.3939862255861627
1674,0.38982959696732866
1675,0.38650853747725816
1676,0.38423147364253685
1677,0.406076964454196
1678,0.3849045740269058
1679,0.40310883630237027
1680,0.4095151719147982
1681,0.39932794858424087
1682,0.3920533477680974
1683,0.40285399761178736
1684,0.3937220609730942
1685,0.39245600479180015
1686,0.4039542734074311
1687,0.3921040375060858
1688,0.3923867561851377
1689,0.3921282126015375
1690,0.3991525530858424
1691,0.3823455002286995
1692,0.3891933768949391
1693,0.391151939234465
1694,0.3836111911306855
1695,0.3908437837411915
1696,0.3906612727745035
1697,0.3850916732844331
1698,0.38310422552914797
1699,0.38393257280204995
1700,0.3858199542338245
1701,0.3807868906015375
1702,0.3869613377443946
1703,0.39125042108520175
1704,0.3791038830685458
1705,0.3867622363286355
1706,0.38285988856886616
1707,0.3736439476623959
1708,0.3875291865893658
1709,0.3849942286995516
1710,0.3908516059698911
1711,0.39303136809865463
1712,0.3828601794234465
1713,0.38319736027418316
1714,0.39406887181934663
1715,0.38052055223702763
1716,0.37809452245675845
1717,0.39145562795707883
1718,0.41132814716591937
1719,0.4565639898725176
1720,0.45974573548046127
1721,0.4331130251242793
1722,0.4333265723779629
1723,0.41077899272325435
1724,0.4150221526169123
1725,0.439788423392697
1726,0.4565468467142858
1727,0.4579073665150545
1728,0.44987795759449073
1729,0.4504827338699552
1730,0.4807693030493274
1731,0.4447382911364511
1732,0.41936973615695067
1733,0.4104754836271621
1734,0.45947858043241513
1735,0.47379491685137737
1736,0.4859178014913517
1737,0.44669093093978224
1738,0.4776437755259449
1739,0.4593136625784754
1740,0.4692369648462525
1741,0.4689969748039719
1742,0.43513686564381804
1743,0.4155628335329917
1744,0.4161991632056374
1745,0.4197924731178732
1746,0.4067691648283152
1747,0.4195786047629725
1748,0.39302718155028826
1749,0.38293747056374117
1750,0.36362848112107615
1751,0.4144832352626522
1752,0.3945373388276746
1753,0.3949845882293402
1754,0.3865279477059577
1755,0.4279383699314542
1756,0.4092568543555413
1757,0.43103221385393986
1758,0.4137116365163357
1759,0.39768503566752084
1760,0.4213547067546445
1761,0.40147001745868033
1762,0.3744306992037156
1763,0.3957779324208841
1764,0.3965515365067265
1765,0.38100473490390774
1766,0.38776021907879565
1767,0.3997026866534273
1768,0.40497948913132603
1769,0.3903827130461243
1770,0.3947380111966688
1771,0.4010088899557976
1772,0.40938142528571436
1773,0.4040596279955157
1774,0.4117309563004485
1775,0.41801450474170404
1776,0.3938502396963485
1777,0.39886446833247924
1778,0.39448048619026266
1779,0.42269685853235106
1780,0.44398116005509297
1781,0.43999460211338887
1782,0.46505704631966693
1783,0.4413971389865471
1784,0.44329408585842406
1785,0.4570471994926329
1786,0.4568788246553492
1787,0.41590733998142215
1788,0.393614039367713
1789,0.41739733565919285
1790,0.4100486115058296
1791,0.3976892318065343
1792,0.400053830504164
1793,0.44379809441383733
1794,0.4019122484868674
1795,0.4156180495060859
1796,0.4041224146553491
1797,0.40977141879884693
1798,0.41507146913837284
1799,0.3991303612978859
1800,0.40135514690647023
1801,0.40315366289493915
1802,0.4018041586925048
1803,0.40325992946188344
1804,0.40999733693850093
1805,0.4178264579987188
1806,0.43007254197821915
1807,0.42016341331454193
1808,0.41243381462267775
1809,0.4128242077264574
1810,0.4079587396521461
1811,0.39655454252082
1812,0.40347856436643176
1813,0.3899296805695067
1814,0.4225778579071108
1815,0.41750930195195396
1816,0.39969819495387576
1817,0.39689381785650224
1818,0.41730084241127485
1819,0.41500518695515703
1820,0.41122585736386935
1821,0.41946500702626527
1822,0.4536799742876362
1823,0.48753917516079437
1824,0.4590552763920564
1825,0.45342107673478543
1826,0.41005817850096093
1827,0.42737123264894294
1828,0.4275697730819987
1829,0.4270810477033953
1830,0.45220253534913524
1831,0.4040724164548366
1832,0.43211037637668165
1833,0.4636357556880206
1834,0.49691152975656633
1835,0.4056183866623959
1836,0.4077605475131326
1837,0.419041963615631
1838,0.4850497965502883
1839,0.4892965016060219
1840,0.4819813104471493
1841,0.4663267244381807
1842,0.4894071753837284
1843,0.48410746030685464
1844,0.5170365174317746
1845,0.4519175914029469
1846,0.4753413438565023
1847,0.4513169911607944
1848,0.4247046852594491
1849,0.4360585230237028
1850,0.42781187862588094
1851,0.40887916973734784
1852,0.3859656463657911
1853,0.3898878726649584
1854,0.4332113595868034
1855,0.4232321247367072
1856,0.45236737454772585
1857,0.40716582136450996
1858,0.44169236363292763
1859,0.4135057201274824
1860,0.4540837036688021
1861,0.4192987473613069
1862,0.39409963615182575
1863,0.4290990552857143
1864,0.3984550241063421
1865,0.389302818698911
1866,0.4089136133446509
1867,0.4074500166393337
1868,0.4093570338725176
1869,0.3941611918532992
1870,0.40145107598078156
1871,0.3867276848699551
1872,0.41112568762652146
1873,0.3955074807706598
1874,0.41001919460602176
1875,0.4028364727469571
1876,0.4067446482293402
1877,0.40386380802370275
1878,0.4022643806848174
1879,0.3954234378500961
1880,0.4059311617258168
1881,0.38662430608199877
1882,0.39473646633440107
1883,0.38844498776745673
1884,0.42434167864638056
1885,0.39520730115054453
1886,0.4073272508424088
1887,0.40930805370403595
1888,0.40480498200704684
1889,0.41381105649327354
1890,0.3980635045547726
1891,0.4056879949333761
1892,0.4055490424272902
1893,0.3989902602594491
1894,0.4042469413516976
1895,0.38762624642216525
1896,0.3917652463811659
1897,0.40983526078667526
1898,0.39174541656181927
1899,0.3980086225419603
1900,0.39124904462139654
1901,0.3914972422991671
1902,0.4167459868949392
1903,0.4193817681095452
1904,0.42073350752466376
1905,0.39900525672005127
1906,0.40242581448174247
1907,0.40761301683792434
1908,0.4074881226534273
1909,0.4395113534612428
1910,0.4191365063183856
1911,0.4076016655150545
1912,0.4130689174420244
1913,0.4035983177386291
1914,0.41217375316912236
1915,0.40370974055221004
1916,0.3989640957367072
1917,0.40219518087764256
1918,0.42164129264766176
1919,0.41412783664573993
1920,0.4053041087328636
1921,0.40550875256245994
1922,0.43205914170339527
1923,0.42165670139397826
1924,0.4151905444420243
1925,0.4407915577969251
1926,0.48553328671236395
1927,0.518697587707239
1928,0.4860475557873158
1929,0.4689649755400384
1930,0.4346791936188341
1931,0.42598568359833444
1932,0.457798956384369
1933,0.5017959626963485
1934,0.476542832475977
1935,0.46604060914093537
1936,0.48579889475656635
1937,0.495360528005125
1938,0.46529956373798853
1939,0.44837153744522745
1940,0.4084770981678411
1941,0.49961131295067274
1942,0.49289577583151833
1943,0.5334775786681615
1944,0.4618160020403588
1945,0.4976856772453556
1946,0.47994618418257534
1947,0.49083597958360026
1948,0.4728635529115951
1949,0.48337656872837925
1950,0.4556836162434337
1951,0.452914201094811
1952,0.44497048578155035
1953,0.4232246364695708
1954,0.4367428565253043
1955,0.40978461035233826
1956,0.4137171678327995
1957,0.4113576350204997
1958,0.40369840911210764
1959,0.423597282211403
1960,0.42666598545355544
1961,0.42847189292696997
1962,0.4315921199557976
1963,0.4395660887354261
1964,0.4527695140775144
1965,0.4174839169762973
1966,0.4145978941287636
1967,0.4388884836745677
1968,0.40214961506406155
1969,0.39281389397181293
1970,0.41448244428251124
1971,0.41087059969827033
1972,0.4075524063869316
1973,0.3977725925586163
1974,0.3935448933888533
1975,0.4043338303613069
1976,0.3940871089429853
1977,0.3977542849647661
1978,0.4148727234772582
1979,0.38964478790134527
1980,0.4169809627174888
1981,0.3968499588814862
1982,0.41432747065086484
1983,0.4063474800409994
1984,0.40821229667648945
1985,0.3894196110787957
1986,0.38134000261370915
1987,0.39930838633311977
1988,0.3996841411332479
1989,0.4140641246476618
1990,0.40255061243305573
1991,0.42088525523446507
1992,0.40439639230237034
1993,0.3876330904189622
1994,0.3996074272703396
1995,0.3916920536258809
1996,0.3964474653042921
1997,0.3852638000916079
1998,0.39594855124855866
1999,0.39451161817360664
2000,0.4107000068161436
2001,0.38950219526585517
2002,0.4056368560948111
2003,0.43316908248558617
2004,0.4228667979532351
2005,0.4111720056130685
2006,0.3983003364189622
2007,0.4105455034445868
2008,0.408075097191544
2009,0.4317133615035234
2010,0.4048106607533632
2011,0.40371945785842406
2012,0.395718892623959
2013,0.39382641027482385
2014,0.3988154531851377
2015,0.4098075432043562
2016,0.3960075548975016
2017,0.3958181442011531
2018,0.40153973032671364
2019,0.3980070083196669
2020,0.4065946838180654
2021,0.41728178600256255
2022,0.4158282875880846
2023,0.4056343617578475
2024,0.41083189735361947
2025,0.39070864483984624
2026,0.4075015383151826
2027,0.4021140540871236
2028,0.4227711435086483
2029,0.44269598836579116
2030,0.4659995409429853
2031,0.4641765545688661
2032,0.4816185372171686
2033,0.4275316109288917
2034,0.43321088232287
2035,0.4480635409327354
2036,0.45043384835554134
2037,0.47494797844010256
2038,0.4605443878263934
2039,0.4617026286803332
2040,0.4835991223657912
2041,0.4986876709602819
2042,0.41905147371172324
2043,0.43386589728827685
2044,0.45518777515246645
2045,0.5185553271108264
2046,0.5076954773709161
2047,0.4864114917828315
2048,0.4975574836438181
2049,0.5171826052818707
2050,0.5023167692889174
2051,0.5023444569743755
2052,0.4546350664951954
2053,0.4459206844138373
2054,0.46104862143497755
2055,0.45185335230237034
2056,0.4534997629455478
2057,0.47477172980140936
2058,0.4129219072075593
2059,0.40640128412556054
2060,0.4104330490704676
2061,0.4446356324561179
2062,0.41900943694042275
2063,0.44140450352530425
2064,0.41534437371877003
2065,0.47249605117424726
2066,0.437905122877002
2067,0.4785463864894298
2068,0.43684740431518254
2069,0.425431946069827
2070,0.4722581341127483
2071,0.42521896122485586
2072,0.422630685988469
2073,0.4322795746816144
2074,0.4358272383734786
2075,0.4282242947149264
2076,0.44183747840871235
2077,0.4117845006338245
2078,0.4170985131883408
2079,0.42522027456822553
2080,0.4160331366732864
2081,0.42571991648302376
2082,0.43533362124791797
2083,0.41387069502306223
2084,0.41820691536771304
2085,0.42498603594426654
2086,0.42451825638565027
2087,0.42106014806470216
2088,0.42338313473094175
2089,0.41685874506085846
2090,0.4129788612748239
2091,0.4276099560960923
2092,0.4357739117664318
2093,0.4195498749564382
2094,0.4294977981761691
2095,0.42843826107495203
2096,0.4249106078385651


==> Activation_CSV/Rdata_Activation_Multiplied.csv <==
x_values,y_values
0,0.8252398118999998
1,0.3880711344000001
2,0.38271012220000017
3,0.28863541526
4,0.29623449296999993
5,0.3466232204
6,0.7313650116199999
7,0.5843446411999998
8,0.39234527992
9,0.24378488678999996
10,0.24192224540000004
11,0.4201154763
12,0.7097556765399997
13,0.3150780839999999
14,0.5817031506999999
15,0.33823087915
16,0.45215627568
17,0.29975430926999996
18,0.2916831444100001
19,0.13661228895999997
20,0.28622729142
21,0.22605247596999997
22,0.16636204809999997
23,0.3293306413399999
24,0.2243533661
25,0.2361057519
26,0.20602845118000004
27,0.19668522212000003
28,0.23752799369999994
29,0.24388814956000002
30,0.21619844527
31,0.2852736741
32,0.22811859146
33,0.31491464305000005
34,0.17215734136000002
35,0.22229881769999998
36,0.2744115657
37,0.31904242979999997
38,0.20901703769000002
39,0.16668573505
40,0.22487379498999996
41,0.28930855212999995
42,0.20808786319999995
43,0.30511781124
44,0.21230454729999995
45,0.20633654705
46,0.2608293131
47,0.35056706940000004
48,0.21392325537000004
49,0.1826867561
50,0.19976196691999995
51,0.23624477424999996
52,0.26610877063000005
53,0.2276071271400001
54,0.19825421264999998
55,0.1951493178
56,0.27529372245999995
57,0.21390656685999995
58,0.31217648104999995
59,0.30659471394
60,0.3469127659899999
61,0.23121001633000002
62,0.2079832843
63,0.28748712254000014
64,0.35517678531999997
65,0.3188385959999999
66,0.33811039560000006
67,0.28467732135
68,0.3361600967899999
69,0.17242968434999997
70,0.13278963589999998
71,0.19106590129999998
72,0.2453059653
73,0.2571992169000001
74,0.21175917527999993
75,0.38304504510000004
76,0.19558459657000007
77,0.1791147186
78,0.18905113048999989
79,0.27780915315
80,0.15909399810000002
81,0.23410289050000002
82,0.26137105069999994
83,0.2143129882999999
84,0.24229606664999992
85,0.31951411360000004
86,0.3962661568699999
87,0.30692648194000005
88,0.23789797608999996
89,0.16573816836
90,0.12032190693999997
91,0.18529832799999998
92,0.20165866288999998
93,0.13972583631000002
94,0.17542120089999996
95,0.39270520584
96,0.23974371169999995
97,0.17189513249999996
98,0.31090979595999996
99,0.2695903395
100,0.44990916254999985
101,0.28187012750999996
102,0.4316961790600001
103,0.35310052341
104,0.24778270581
105,0.34130511039999994
106,0.26590199350000004
107,0.2670766888
108,0.22732534519999995
109,0.21017821649999996
110,0.19573575204999996
111,0.32516082886
112,0.26918379275000004
113,0.17799339506
114,0.28465981270000007
115,0.33556573736000006
116,0.17482206352000002
117,0.1593618233
118,0.1363049064
119,0.18601982195999997
120,0.3374373319600001
121,0.18502933579
122,0.14592479545999998
123,0.21464398360000003
124,0.28359541822999995
125,0.15800086899999996
126,0.3027877416
127,0.24907696700000007
128,0.19340218861999997
129,0.21815409884000003
130,0.20118308618999997
131,0.16523909555000002
132,0.23533212306999993
133,0.26125805
134,0.22082766204999998
135,0.2488320780719
136,0.2944691718999999
137,0.19669698761999999
138,0.22439294866000004
139,0.27723173858999994
140,0.48293183079999996
141,0.38502675945999987
142,0.36549520119999995
143,0.3204050370600001
144,0.4041387583
145,0.6522821460199999
146,0.3200105277
147,0.41320005345000005
148,0.3222302880599999
149,0.18192737144999996
150,0.1719587734
151,0.23357108505
152,0.22754660873999996
153,0.21478034006
154,0.2780162428
155,0.32146762535999995
156,0.28344565294000007
157,0.29585295528
158,0.24594102575000001
159,0.28754136323999996
160,0.30226866752000003
161,0.18856837119999995
162,0.2706380218600001
163,0.29007383216
164,0.31335957080000004
165,0.20587209868000006
166,0.2394786432499999
167,0.25805404868
168,0.39815964433000006
169,0.24701987363999997
170,0.18311465220000003
171,0.19527487084999998
172,0.27198088922
173,0.14053123476
174,0.1998357944
175,0.19893512589999995
176,0.24175048310000005
177,0.17695417781000003
178,0.28958885689999997
179,0.22370246792
180,0.34056481975
181,0.3293721478500001
182,0.23591225720000003
183,0.22472229929999993
184,0.2791233963
185,0.337312402677
186,0.2725102554
187,0.26825131116
188,0.37323654458000005
189,0.36361007007999996
190,0.3099241911800001
191,0.21192895462999994
192,0.25375514247000003
193,0.1626374709
194,0.23920679557
195,0.21505840982000005
196,0.2272536312
197,0.25345673650999995
198,0.3644145220000001
199,0.29697902889999994
200,0.42079807589999985
201,0.30912725509999994
202,0.34226998855999996
203,0.3706560825
204,0.28218663226
205,0.20002003445
206,0.27085948974999996
207,0.26221006003999997
208,0.33348443315000004
209,0.16075792305
210,0.3208705163000001
211,0.22601169970000004
212,0.3162431509
213,0.22177508030999996
214,0.2552943995600001
215,0.27836865629999996
216,0.16112359656
217,0.2422767452000001
218,0.11617430624000002
219,0.17903274529999996
220,0.30637302026
221,0.17383711030000004
222,0.16159155600999997
223,0.36209459859999993
224,0.23017536329999996
225,0.41185539022999995
226,0.26604137559999996
227,0.15457136576000002
228,0.22209830009999998
229,0.27860861067
230,0.20513915581
231,0.18351325716999997
232,0.2045094531999999
233,0.2553637033399999
234,0.1419936535
235,0.19097450895999998
236,0.17368935202000008
237,0.3098090962000001
238,0.2644640586
239,0.20396350615000006
240,0.23569001241999998
241,0.27165879969999995
242,0.31171986303999993
243,0.17554348439999995
244,0.19389029452000006
245,0.2178099946
246,0.3048064174399999
247,0.17563434429000005
248,0.19182052670000002
249,0.31058648980000003
250,0.40285680679999997
251,0.23890160044999995
252,0.17401793663999995
253,0.19720872762000005
254,0.19689219494999996
255,0.20503879459999996
256,0.28222606961
257,0.31711368683999996
258,0.2919633288
259,0.30960251910000003
260,0.29180500170000007
261,0.25982501804
262,0.22149242643999997
263,0.3768366526
264,0.2654208232
265,0.2753067864
266,0.2745123675
267,0.17351498145000005
268,0.3069933285
269,0.33522337409999997
270,0.17416820153
271,0.30295503856
272,0.2602160292
273,0.31606636339999994
274,0.45089043493999986
275,0.18398383304999996
276,0.4016432162400001
277,0.32104707923
278,0.23290356980000004
279,0.5324979447499999
280,0.18290289709999996
281,0.24527718699999995
282,0.26656765326
283,0.26129804014
284,0.27705610161999994
285,0.28896402724000003
286,0.3060241419
287,0.4914463145500001
288,0.24237733334999997
289,0.23348300135000002
290,0.25724210396
291,0.31285714011000004
292,0.27661517736
293,0.19687438347999997
294,0.34102683565999997
295,0.4148261160100001
296,0.41792788243999995
297,0.293830563
298,0.24488030003999994
299,0.27347846956
300,0.2634751631099999
301,0.194600978
302,0.3158465929799999
303,0.2803961419399999
304,0.26697709756000004
305,0.3514076405900002
306,0.30165041863
307,0.3179600137
308,0.2807959288
309,0.32508866383999996
310,0.23114180285999997
311,0.32080724094
312,0.21349556603999997
313,0.2184982220599999
314,0.2131142974000001
315,0.19224963835999995
316,0.33650959083
317,0.31008328558
318,0.27622918313999995
319,0.3149628212600001
320,0.24983230294999997
321,0.35319915660000006
322,0.44265578159999985
323,0.36379614914
324,0.26284195384000003
325,0.24237225500000004
326,0.26372866882999996
327,0.28872081780000003
328,0.28349234917999994
329,0.19109898881999995
330,0.3226405389
331,0.4238180166200001
332,0.3505352104
333,0.3559221909000001
334,0.16215893010000001
335,0.18397895592000005
336,0.27643504550000003
337,0.3103808605999999
338,0.40906074569999995
339,0.2913180475
340,0.32474750977
341,0.24859585788
342,0.37724360349999997
343,0.2613694778999999
344,0.27434949214
345,0.173337726
346,0.3408674893
347,0.24715817157999997
348,0.3171604224
349,0.40372975065
350,0.4724622346
351,0.5330889723
352,0.21520452745000004
353,0.17757678689999998
354,0.49626945774999986
355,0.42034779803999994
356,0.20538689589999998
357,0.43425347950000004
358,0.5845387622
359,0.3756890104
360,0.4258620050000001
361,0.3232648532999999
362,0.4360922058999999
363,0.35853318902000014
364,0.27920957830000004
365,0.23223113394000006
366,0.3071745382
367,0.23354552939000006
368,0.3980579767000001
369,0.25402090889999995
370,0.22501665615000005
371,0.49695742759
372,0.39644603180000004
373,0.29234821574
374,0.20494331399999996
375,0.27706623839999994
376,0.26657722854000004
377,0.4805831455
378,0.4094297916
379,0.4886912632499999
380,0.2826415322
381,0.21500237192999996
382,0.34937386910000007
383,0.33080474868000004
384,0.29614441439999994
385,0.28078973046000005
386,0.22709140619999996
387,0.3893523811000001
388,0.33925662145
389,0.3300930356999999
390,0.30883267464999997
391,0.2424573125
392,0.3960358178000001
393,0.40442265940600003
394,0.32198730189999997
395,0.3665936612999999
396,0.4442829092
397,0.49590719737000016
398,0.6702896483000003
399,0.33376119284999994
400,0.51345607823
401,0.27666828491999995
402,0.5167885639000002
403,0.2593713058999999
404,0.16999149619999998
405,0.511126407
406,0.2837734901000001
407,0.2510348816
408,0.22945168969999996
409,0.24654688335
410,0.28181484288
411,0.22214262729999998
412,0.24917170509999992
413,0.42500348224000006
414,0.47116522120000004
415,0.47723152420000003
416,0.22400488157999995
417,0.2922812112
418,0.2200150543
419,0.39062299833
420,0.33344743920000014
421,0.44317271207000003
422,0.5011610455999999
423,0.47594072570000007
424,0.22809087173999995
425,0.24011048619000003
426,0.19754194634999997
427,0.3480810272
428,0.42992933852
429,0.3980625797500001
430,0.2718322618
431,0.25648021554
432,0.14955265767999998
433,0.2455521341
434,0.23480364315
435,0.27561371215
436,0.2256800424
437,0.25840438339999994
438,0.34911390430000006
439,0.35815560679999997
440,0.27122452779999995
441,0.31522248839999994
442,0.4086756714
443,0.46594054160000004
444,0.46455806879999995
445,0.2923415427
446,0.45383177456000007
447,0.32349414509999996
448,0.31797174780000004
449,0.4100448140000001
450,0.28783416100000003
451,0.273961998
452,0.28029245559999993
453,0.2896170364999999
454,0.34382865779999994
455,0.16917679308
456,0.28033539059999996
457,0.34377134069999987
458,0.19801392699999998
459,0.35425242400000007
460,0.27600740014
461,0.26861266159999997
462,0.5105138095999999
463,0.32866176086
464,0.19319210899999997
465,0.18429009750000003
466,0.2165066615
467,0.15424431146000003
468,0.21651891969999998
469,0.27226251939999996
470,0.22430558965999997
471,0.19076995040000003
472,0.28638333943999994
473,0.19428486570000003
474,0.19787487303999995
475,0.22262199940000002
476,0.39417518749999997
477,0.4550966674000001
478,0.35296597249000017
479,0.3506287431799999
480,0.42240228709999994
481,0.2617422052000001
482,0.2996685379
483,0.3729265183999999
484,0.2695875657
485,0.42422998685
486,0.35808491
487,0.33707265300000006
488,0.36754946836999997
489,0.3200064008
490,0.3988730806999999
491,0.28689531659999995
492,0.23258759375000002
493,0.332039044
494,0.29376661819999994
495,0.27960971020000003
496,0.26193042625
497,0.2959985622
498,0.7628456924
499,0.39224696439999995
500,0.53755900836
501,0.2931575531
502,0.25111613239999997
503,0.30056911700000005
504,0.28890220414999995
505,0.24802845589999997
506,0.5738068316000002
507,0.44903435109999995
508,0.5662148218499999
509,0.3005346003
510,0.3932874885000001
511,0.2710388866
512,0.27678247310000004
513,0.3797653133
514,0.30960237769999993
515,0.3893709868
516,0.29969240556999993
517,0.24046431360000006
518,0.4247680648499999
519,0.26893043730000005
520,0.35105891570000014
521,0.4518160713
522,0.27649096389999994
523,0.3005286852
524,0.3833612304
525,0.3556714591999999
526,0.2771055022
527,0.27518226170000004
528,0.2969654025999999
529,0.17807238472
530,0.30658227959999995
531,0.40339156330000003
532,0.33613536983999986
533,0.39927689015000006
534,0.37048319920000006
535,0.26462275181
536,0.3265338351799999
537,0.4714192662999999
538,0.3264569263999999
539,0.2612381783
540,0.3375586284599999
541,0.24721399660000004
542,0.24082947165000004
543,0.2933165939
544,0.2812812426
545,0.4787813322
546,0.6127912299999998
547,0.3800167776999999
548,0.2796730457
549,0.3230056613
550,0.4023736614000001
551,0.40748823859999994
552,0.34073797960000013
553,0.42435523070000003
554,0.334411315
555,0.3646181324599999
556,0.37926271264999994
557,0.24788198919999999
558,0.32344845255000004
559,0.1984937481
560,0.21053937659999997
561,0.6550425375000002
562,0.3200149096
563,0.31180446265999995
564,0.24588889130000005
565,0.4549664735000001
566,0.5876009075999999
567,0.3506042945000001
568,0.46960091980000007
569,0.38931032519999986
570,0.3674768592999999
571,0.44179057218999984
572,0.6170322021999999
573,0.25892513765999997
574,0.34012791325999997
575,0.4121053381400001
576,0.4908330951000001
577,0.24238144820000002
578,0.18794675807999997
579,0.22434329420000004
580,0.2410769494
581,0.4439383867
582,0.8239726406400001
583,0.35554959020000004
584,0.3258302433000001
585,0.5316345293999999
586,0.4180289572400001
587,0.29580394349999994
588,0.29120288299999997
589,0.28520822540000007
590,0.2754346658099999
591,0.43773913840000006
592,0.5414045619
593,0.3528328028999999
594,0.5317552701
595,0.28120992196000005
596,0.22423150220000004
597,0.25608908915000006
598,0.3747974354
599,0.25548886604
600,0.7968376034000001
601,0.7209652169
602,0.6065752973
603,0.4950760892999999
604,0.6074427047000001
605,0.2886945809
606,0.4508841352999999
607,0.26643918609999995
608,0.21579324173
609,0.24080012244
610,0.2631348534
611,0.3706738888999999
612,0.2356389708
613,0.32185366874999993
614,0.22868134940000007
615,0.6118118184999999
616,0.4541982825999999
617,0.3163094134999999
618,0.2805690011000001
619,0.36382417610000006
620,0.27922174810000006
621,0.3029488405
622,0.32266866330000005
623,0.3642808478000001
624,0.3087910116999999
625,0.3595943134399999
626,0.5191525318000001
627,0.2524521510399999
628,0.3562248346500001
629,0.5497088296000001
630,0.38473112609999993
631,0.5696678987
632,0.33083696225
633,0.26189970000000007
634,0.35717257468
635,0.34412168610000016
636,0.20311705925999995
637,0.25379892610000004
638,0.21952165383999994
639,0.22090603385000002
640,0.175138935
641,0.19877886987999996
642,0.24196468999999998
643,0.35679335954
644,0.22649959419999996
645,0.28102407635000004
646,0.33529246129999996
647,0.19907480711999995
648,0.26017061820000004
649,0.27201598660000004
650,0.22154297109999999
651,0.22619912139999993
652,0.24914686275000006
653,0.24268225017000003
654,0.25656579960000003
655,0.2154277646
656,0.22205496820000004
657,0.24223176393999998
658,0.20728568735000003
659,0.23389038120000002
660,0.23124784250000005
661,0.2662868866
662,0.5982022671
663,0.6415194884000001
664,0.34942030209999997
665,0.16614547951000003
666,0.3589668547999999
667,0.23381840778000001
668,0.24414837309999998
669,0.25381861980000003
670,0.19397353186000005
671,0.162838988
672,0.22040831250000004
673,0.22021338749999997
674,0.23483415146000006
675,0.30230904916
676,0.2243297788
677,0.17353361050000005
678,0.2876857290700001
679,0.27661745045
680,0.3046844503000001
681,0.23980768610000003
682,0.3031806891
683,0.24164064909999997
684,0.30631101392
685,0.29140285309999997
686,0.31124551069999995
687,0.2904208723000001
688,0.27581533216000004
689,0.29444326829
690,0.267883471
691,0.35254532279999995
692,0.24439900035999998
693,0.27603675279999995
694,0.31618312854999997
695,0.28609413259999994
696,0.26662854760000004
697,0.2773426839999999
698,0.24403116029
699,0.3899425416999999
700,0.21063542045000005
701,0.18272999646000007
702,0.21063157429999996
703,0.21147041357000002
704,0.23136601713999994
705,0.24945370649999993
706,0.32334988815000004
707,0.3023945107999999
708,0.33454539784000004
709,0.22357038565
710,0.34724119169999995
711,0.41782955740000005
712,0.21680607569999996
713,0.28779776551999997
714,0.2780621502
715,0.26886096935000003
716,0.3175817696
717,0.29281200630000004
718,0.2922492139999999
719,0.31763155456
720,0.2539326322399999
721,0.22282631029999997
722,0.24592513080000003
723,0.40123334750000006
724,0.6989853103
725,1.2337543668500002
726,0.3691365208
727,0.30199161620000003
728,3.3054325713500003
729,0.47476388290000004
730,4.234185683900002
731,0.44480717329999997
732,0.6190253312299999
733,0.6947853737999999
734,1.2606092959
735,0.3981203501
736,0.41189731436000004
737,0.4236287042000001
738,0.5474752879
739,1.0409394993
740,0.37587131365000004
741,2.00491431052
742,0.53747710236
743,0.20750448307
744,0.6002750463
745,0.5510602211000001
746,0.7974305519900001
747,0.5186339799999999
748,0.55308174896
749,0.3954889576
750,0.38087412475
751,0.3642189245999999
752,0.33921500400000015
753,0.36926816349999997
754,0.3692835151999999
755,0.42024032133
756,0.36889179870000005
757,0.3636841132
758,0.4128137165999999
759,0.7552790970000001
760,0.6169389587
761,0.3659263154
762,0.49669363239999986
763,0.3871017402500001
764,0.3950832135000001
765,0.42259353540000005
766,0.3781080590000002
767,0.46016851419999993
768,0.3685496089000001
769,0.31862083609999997
770,0.3087589970000001
771,0.4190284845000001
772,0.2731874060500001
773,0.5920053605000001
774,0.5092912303999999
775,0.3111513457
776,0.3865637932
777,0.2792540126
778,0.32200444186
779,0.43553161300000004
780,0.3912783653999999
781,0.33821449230000006
782,0.3406832319999999
783,0.30546045129999994
784,0.3195719912599999
785,0.36035573079999983
786,0.46194275339999996
787,0.5167684154
788,0.33561643395999996
789,0.4369616754
790,0.40407567199999994
791,0.4631291696
792,0.37804837109999995
793,0.36556118070000004
794,0.36072214570000005
795,0.30100537460000004
796,0.2240485006
797,0.46600498690000003
798,0.39539854589999995
799,0.4614175071999999
800,0.38993787399999996
801,0.40843620469999997
802,0.3976066342199999
803,0.36628562246000007
804,0.4702372973000002
805,0.4053789523
806,0.4736304089000001
807,0.41471957084999983
808,0.30544286282000005
809,0.38108654200000003
810,0.30925052440000006
811,0.34192765959999993
812,0.28863804839999996
813,0.32010569254999993
814,0.32423462550000004
815,0.3293893963999999
816,0.4011824515500001
817,0.48626077725
818,0.34126392779999987
819,0.3564775174000001
820,0.3552232920000001
821,0.4558699814999999
822,0.25090928508
823,0.3331585083999999
824,0.3459373344600001
825,0.36116521104
826,0.3374781013000001
827,0.34897539870000016
828,0.3799008088
829,0.3697093204000001
830,0.6170299039
831,0.35755138514
832,0.4445154740399999
833,0.24615328764000008
834,0.3415941867999999
835,0.4001544745500001
836,0.4636588039
837,0.33919243099999996
838,0.39122449439999996
839,0.3461791194
840,0.48505757480000006
841,0.43303841135
842,0.44415189719000003
843,0.31817454814
844,0.47532748506
845,0.3625905577999999
846,0.42104527300000016
847,0.2925463021
848,0.4008569594000001
849,0.3468078698
850,0.34531811049999994
851,0.5334034317
852,0.29356089879999997
853,0.3381762309
854,0.3980345134700001
855,0.5505971344
856,0.5149995203
857,0.23075236009999997
858,0.5027656676000001
859,0.30933705049999993
860,0.3491321270999999
861,0.40864795959999994
862,0.40583261220000005
863,0.3928536012
864,0.5009325080000001
865,0.3987650171999999
866,0.3646491148000001
867,0.43734405183999997
868,0.3585345955999999
869,0.23674362547999997
870,0.6148346025000002
871,0.4651599422999999
872,0.32627360186
873,0.23473084090000002
874,0.5409378577
875,0.36379029929999995
876,0.35759739290000014
877,0.36359348169999994
878,0.4103006724
879,0.46529848040000005
880,0.2969431345
881,0.3298874647
882,0.2958964270600001
883,0.5364609040000001
884,0.3700766194999999
885,0.29221068750000007
886,0.3835994259400001
887,0.3894298372600001
888,0.42224293130000007
889,0.3604460904
890,0.39076165050000017
891,0.5325750993
892,0.36457281009999987
893,0.2678924504400001
894,0.3351414285499999
895,0.40297532199999997
896,0.46073240404
897,0.38152401454999996
898,0.40514719680000005
899,0.44837807686
900,0.49768230319999995
901,0.31653751993999996
902,0.5564241292
903,0.35827261664
904,0.553817368
905,0.31879824878
906,0.3577593651499999
907,0.40198834546
908,0.27757033560000005
909,0.32259718844999996
910,0.297686227
911,0.3037584325
912,0.3450230868
913,0.410809335
914,0.24221580664
915,0.40952274629999996
916,0.3761583773000001
917,0.2907283795600001
918,0.27721029610000003
919,0.40810196543999994
920,0.5936351861999999
921,0.42898124753
922,0.2744615095
923,0.3428695249000001
924,0.30451479165000006
925,0.3167932526
926,0.3296541349999999
927,0.37578985565000006
928,0.49596767231
929,0.3268619410499998
930,0.3427062043000001
931,0.28873074320000003
932,0.30715701195999995
933,0.38109663295999996
934,0.30468337799999995
935,0.35472767476
936,0.59613195475
937,0.550224585
938,0.45140113019999994
939,0.44578581106000004
940,0.47655751787999995
941,0.5089613178200001
942,0.5497425449
943,0.6318852155500001
944,0.6386322774
945,0.502148821
946,0.41581812512
947,0.41033075779999995
948,0.37110111165
949,0.6078490262
950,0.49350339160000006
951,0.47747025385999997
952,0.45729417920000004
953,0.37908160811999997
954,0.5832276617000001
955,0.6536557902999999
956,0.5216051635
957,0.5211083444999999
958,0.40599178385000007
959,0.42939753430000005
960,0.3619171432
961,0.36729327250000005
962,0.33126373000000003
963,0.37637774290000003
964,0.3465231299999999
965,0.36157407920000006
966,0.3353166324
967,0.41312377669999995
968,0.34343247930000004
969,0.4084861015000001
970,0.6478858837999999
971,0.35831990539999997
972,0.38979770889999993
973,0.4479758516000001
974,0.3671924472
975,0.5053559213
976,0.45843615009999994
977,0.42099133599999994
978,0.36825508119999995
979,0.4488405518000001
980,0.39017484150000004
981,0.34401466900000005
982,0.27914106331
983,0.4046722859
984,0.4632177145
985,0.37182094460000004
986,0.3810337155
987,0.34934709909999995
988,0.38500812110000004
989,0.3708752168
990,0.34357398890000007
991,0.4349110977
992,0.32437377669999995
993,0.45799507519999993
994,0.3210637304
995,0.38224540139999996
996,0.3771223103
997,0.3342229930000001
998,0.3715706033
999,0.3841682134999999
1000,0.3469056979
1001,0.4276496095000001
1002,0.4239087351
1003,0.3716032695
1004,0.3624742936
1005,0.36596299174
1006,0.3997151025999999
1007,0.3541157451000001
1008,0.34618768010000006
1009,0.3823227723
1010,0.3695053052
1011,0.4089140253000001
1012,0.37069803090000003
1013,0.36051052689999996
1014,0.34564050749999997
1015,0.4156684297
1016,0.45625354139999996
1017,0.4259020841
1018,0.375376278
1019,0.39939709196
1020,0.36454950149999993
1021,0.3594414992
1022,0.3839264432
1023,0.3673536415000001
1024,0.43315106989999996
1025,0.4339187888
1026,0.3635984215
1027,0.3756908
1028,0.3624370095
1029,0.3431268001
1030,0.3644404105
1031,0.38357662359999994
1032,0.4079364968000001
1033,0.3651834648999999
1034,0.34499501259999993
1035,0.3707133983
1036,0.38144729090000007
1037,0.3875808552
1038,0.40521070770000006
1039,0.35264392820000007
1040,0.4098994181
1041,0.4244728686999999
1042,0.380196062
1043,0.30336116668
1044,0.37258873369999995
1045,0.36717600930000005
1046,0.4134151039000001
1047,0.39089730470000006
1048,0.37394685740000005
1049,0.41780320849999997
1050,0.4010338827999999
1051,0.396071262
1052,0.3880899076
1053,0.3131666358
1054,0.35493502909999997
1055,0.40431709309999997
1056,0.4056654381
1057,0.3796548966
1058,0.35944329449999995
1059,0.4293670358
1060,0.39400764929999993
1061,0.3934817527000001
1062,0.3621278285
1063,0.3624212851
1064,0.3817855515
1065,0.3904043863999999
1066,0.3907795161
1067,0.3732170566
1068,0.38737578000000006
1069,0.35890117870000005
1070,0.34535206110000005
1071,0.44709750859999997
1072,0.39402058419999997
1073,0.3888982154000001
1074,0.4475232434
1075,0.3597400330999999
1076,0.338554224
1077,0.37412950259999994
1078,0.3765552838
1079,0.3662970138999999
1080,0.35811580319999997
1081,0.33809247581
1082,0.37620099840000004
1083,0.40821519594
1084,0.3450798208999999
1085,0.38515878594999997
1086,0.37100355133999996
1087,0.35693839445000003
1088,0.33958853378
1089,0.34527294962000005
1090,0.372164662
1091,0.41786619350000004
1092,0.34611864615000004
1093,0.3784013999000001
1094,0.36749929349999993
1095,0.34917973763000004
1096,0.3657174451999999
1097,0.39110356679999997
1098,0.36471398006
1099,0.33660654710000004
1100,0.41981988115
1101,0.44651280490999995
1102,0.37075143079999995
1103,0.4213741457000001
1104,0.3253913279
1105,0.4151427252500001
1106,0.3735093994999999
1107,0.34118368050000003
1108,0.32418146395
1109,0.46079911184999994
1110,0.28324955774
1111,0.34095941215000003
1112,0.4031818790999999
1113,0.3298184286000001
1114,0.2990274524
1115,0.33134528359999993
1116,0.3659725099999999
1117,0.351545981
1118,0.3913531962
1119,0.5081699224
1120,0.475044316
1121,0.4872972359800001
1122,0.5014566195000002
1123,0.48935707710000015
1124,0.49224888530000016
1125,0.49301184070000004
1126,0.5012000260000002
1127,0.5005946667000001
1128,0.4997236902000002
1129,0.5015168000000001
1130,0.4947200809000002
1131,0.4894631501000002
1132,0.4936409289000001
1133,0.4938604219000001
1134,0.4941348394000002
1135,0.4704909331000002
1136,0.41107010582000014
1137,0.4075892428500001
1138,0.4088874832600001
1139,0.4058381473
1140,0.40663513980000004
1141,0.40052973616000004
1142,0.40774387926000005
1143,0.41283005344
1144,0.41819018315000006
1145,0.41331393930000004
1146,0.41162243340000004
1147,0.4109984632
1148,0.41234254730000003
1149,0.40925470653000007
1150,0.4117749336
1151,0.40583305396
1152,0.4056305712
1153,0.40723846812000003
1154,0.4062874352
1155,0.41188702110000003
1156,0.40653652946
1157,0.4116624889
1158,0.40694654259
1159,0.40943468215
1160,0.4064332198
1161,0.4094840639500001
1162,0.4027244197
1163,0.40759096670000006
1164,0.41418624524000003
1165,0.4100483884000001
1166,0.4109214732
1167,0.41672361570000005
1168,0.4170878556
1169,0.4125230644
1170,0.4145039421000001
1171,0.40591157365
1172,0.4159156540000001
1173,0.416251696
1174,0.4056626093
1175,0.40949194990000004
1176,0.40590419159999996
1177,0.4053178478000001
1178,0.4029024288
1179,0.40665805759999996
1180,0.40989714285000006
1181,0.41130407170000005
1182,0.41193317896000003
1183,0.41403916030000004
1184,0.41242593769999997
1185,0.4120490749
1186,0.40953837239999996
1187,0.41389154570000003
1188,0.41475134810000003
1189,0.41312960870000004
1190,0.4117788885
1191,0.4132539967
1192,0.4147430602
1193,0.4110165136000001
1194,0.41600315200000004
1195,0.41570846440000003
1196,0.4125649059
1197,0.41218715510000004
1198,0.4142640054
1199,0.41065758
1200,0.4098318577000001
1201,0.40940390210000005
1202,0.4151378018
1203,0.4151297601
1204,0.41691912680000004
1205,0.4133414223
1206,0.4078092789
1207,0.4113610000000001
1208,0.4085152102000001
1209,0.4058368178000001
1210,0.4137497777
1211,0.4207403756
1212,0.4207744506
1213,0.4162171875
1214,0.4131659389000001
1215,0.4131360912
1216,0.4059757735
1217,0.4085608379
1218,0.4153094337
1219,0.42477410400000004
1220,0.4157403284
1221,0.4171588235
1222,0.41822073270000004
1223,0.41164303680000003
1224,0.41721784130000006
1225,0.4131171594
1226,0.4127689808
1227,0.41458800190000006
1228,0.4140739500000001
1229,0.4127160777
1230,0.4119678873000001
1231,0.41402584510000007
1232,0.412394135
1233,0.41274322500000005
1234,0.41569100140000004
1235,0.41010901895
1236,0.41072694060000003
1237,0.4101807605000001
1238,0.41040148320000003
1239,0.41364001650000004
1240,0.4124682824
1241,0.4145845563
1242,0.4120683358000001
1243,0.4110994553
1244,0.4112098924
1245,0.4119252309
1246,0.41146968910000004
1247,0.4120924228
1248,0.4124649121
1249,0.41387718640000004
1250,0.4083814798
1251,0.4094959231
1252,0.4132212108
1253,0.411036349
1254,0.41233994450000006
1255,0.4144608454
1256,0.41172180510000006
1257,0.4145177853
1258,0.4170377808000001
1259,0.4163235927
1260,0.4137440728
1261,0.4170142096000001
1262,0.4180223544
1263,0.4155825766000001
1264,0.4138767363000001
1265,0.41667384690000003
1266,0.4121871582
1267,0.41239321879
1268,0.41454631410000004
1269,0.41498074470000007
1270,0.41477830690000006
1271,0.41293545840000007
1272,0.4118693505
1273,0.41298154770000006
1274,0.41185598070000007
1275,0.4129395366
1276,0.4137151987
1277,0.4134439802
1278,0.41149214670000006
1279,0.41243140510000004
1280,0.41465515890000004
1281,0.40986846010000005
1282,0.41680678050000003
1283,0.4171537296
1284,0.41610094350000004
1285,0.41744516340000004
1286,0.4159672703
1287,0.41690422660000004
1288,0.4140432819
1289,0.4124682371000001
1290,0.41163054270000005
1291,0.4106729876
1292,0.41186608630000004
1293,0.41373873940000006
1294,0.4146221666
1295,0.41321269380000003
1296,0.41731707310000005
1297,0.43013199750000003
1298,0.4194540399
1299,0.41862100350000003
1300,0.41156141170000005
1301,0.4127851278
1302,0.41394751150000003
1303,0.415738331
1304,0.4201334466
1305,0.4132380752
1306,0.41318728360000007
1307,0.41091613950000005
1308,0.41282003720000005
1309,0.41372169820000004
1310,0.4114585737
1311,0.4133582906
1312,0.41537640700000006
1313,0.41347401590000005
1314,0.4126308231
1315,0.41517957210000006
1316,0.41161450880000006
1317,0.41593830449999997
1318,0.4130425088
1319,0.41211764470000006
1320,0.413276022
1321,0.4162273374
1322,0.4119444661
1323,0.4146406758000001
1324,0.4126101763000001
1325,0.4124640355400001
1326,0.41264587230000005
1327,0.4102820417000001
1328,0.41145108350000004
1329,0.4162586983
1330,0.41446683880000007
1331,0.4166736428
1332,0.4130219081
1333,0.41356859630000004
1334,0.41328987910000003
1335,0.4147097269
1336,0.41510481740000005
1337,0.4101398074
1338,0.4132149015
1339,0.41176107209999996
1340,0.411611437
1341,0.41108989100000004
1342,0.4114808002
1343,0.41279777450000005
1344,0.4158066104
1345,0.4138432455
1346,0.4136303216
1347,0.41562457129999997
1348,0.41597720800000004
1349,0.4107915354000001
1350,0.41492214876000005
1351,0.4128055761
1352,0.4127989660200001
1353,0.41304171700000003
1354,0.4153748653
1355,0.41269428585
1356,0.41376212930000006
1357,0.41681506530000006
1358,0.42657553140000004
1359,0.4173387351
1360,0.4125130808
1361,0.41543418560000006
1362,0.4213185635000001
1363,0.4205586753
1364,0.4182246578
1365,0.4190522876
1366,0.42030251250000006
1367,0.41893507570000005
1368,0.41823586570000004
1369,0.41623293930000005
1370,0.4183304902
1371,0.42144314470000005
1372,0.4155591837
1373,0.4209840752000001
1374,0.42138360910000006
1375,0.4500753525
1376,0.46382304990000006
1377,0.42599171420000004
1378,0.42665891300000003
1379,0.41888225640000004
1380,0.5047416187
1381,0.42263446900000007
1382,0.4219240872
1383,0.4247148391
1384,0.4198932131
1385,0.42174078260000003
1386,0.42647716300000005
1387,0.4199479696
1388,0.424373963
1389,0.46217609500000006
1390,0.42604649140000006
1391,0.415879848
1392,0.4185552484
1393,0.4177102192
1394,0.4191476786000001
1395,0.4182800469
1396,0.4181113571
1397,0.4139931904000001
1398,0.4148400695000001
1399,0.41396171480000005
1400,0.4171476373000001
1401,0.4156558335
1402,0.41951988570000004
1403,0.4157017777
1404,0.41568792720000003
1405,0.4175101267000001
1406,0.4182131595
1407,0.42055479780000005
1408,0.41653125900000004
1409,0.42165498320000006
1410,0.4154910163
1411,0.41338415780000004
1412,0.41524016170000005
1413,0.4128783334000001
1414,0.4168670712000001
1415,0.4193240358
1416,0.42353600900000005
1417,0.4224652180000001
1418,0.4217850292
1419,0.41593469960000007
1420,0.41983009540000005
1421,0.41696606560000005
1422,0.41601310460000007
1423,0.41607956290000003
1424,0.4111525409000001
1425,0.41266176620000006
1426,0.41264041320000006
1427,0.4131002840000001
1428,0.41431017890000005
1429,0.41520207319999997
1430,0.4123255015
1431,0.4123214578
1432,0.41482102360000006
1433,0.41495935210000007
1434,0.4131705910000001
1435,0.41254424630000003
1436,0.4140202463
1437,0.4124012948
1438,0.41310616485000007
1439,0.4155232360000001
1440,0.4133781863
1441,0.41757524520000006
1442,0.420254138
1443,0.4150194932000001
1444,0.4164931627
1445,0.4167958962
1446,0.41982310920000004
1447,0.4133643686000001
1448,0.41248629550000004
1449,0.4145696039000001
1450,0.415283876
1451,0.4191633900000001
1452,0.41999974050000005
1453,0.41163078387000007
1454,0.4145375390000001
1455,0.4159004789000001
1456,0.41502551230000007
1457,0.4147580525000001
1458,0.4160032297000001
1459,0.4153162274
1460,0.4147122996
1461,0.41950245300000005
1462,0.42055745110000003
1463,0.41362695810000005
1464,0.4151037661000001
1465,0.41453864050000006
1466,0.4165198156
1467,0.4152688916
1468,0.4122724977
1469,0.41567612010000005
1470,0.4135491685000001
1471,0.4160881157
1472,0.41431530090000007
1473,0.4143538138
1474,0.4147847303
1475,0.4131780605
1476,0.41334006060000006
1477,0.41394245490000003
1478,0.4169552856
1479,0.4127377174
1480,0.41456602540000004
1481,0.4145228754000001
1482,0.4129033632000001
1483,0.41395957880000006
1484,0.41499834910000005
1485,0.41386278340000004
1486,0.4119099115
1487,0.41664184750000005
1488,0.41558480450000007
1489,0.41328354880000007
1490,0.41422904610000005
1491,0.4161561193
1492,0.41421977100000007
1493,0.4182276482
1494,0.41702537370000003
1495,0.41442658730000004
1496,0.41540058090000004
1497,0.41500150570000005
1498,0.41451855570000007
1499,0.4150694804
1500,0.41344064360000005
1501,0.4132779026000001
1502,0.41471482300000007
1503,0.4185304026000001
1504,0.416607183
1505,0.4145836721000001
1506,0.41464208760000004
1507,0.416413199
1508,0.4139316586000001
1509,0.41417639900000003
1510,0.41573484340000005
1511,0.4133915944
1512,0.4146413292
1513,0.4143238977
1514,0.4130111172000001
1515,0.4138558683000001
1516,0.4142632798000001
1517,0.41392315430000004
1518,0.4134621664
1519,0.4136558691000001
1520,0.4152881672
1521,0.415827632
1522,0.4163931577
1523,0.4159122017
1524,0.41699426860000005
1525,0.4171687575
1526,0.41484353760000003
1527,0.41837867470000006
1528,0.41577036330000006
1529,0.41612803230000006
1530,0.41449988090000006
1531,0.41662962220000005
1532,0.41545697870000003
1533,0.4167307026
1534,0.41622940580000006
1535,0.4150907298
1536,0.4169306354
1537,0.41621069410000006
1538,0.41516957270000004
1539,0.4187535435000001
1540,0.41525230720000006
1541,0.4161210615
1542,0.4177409287
1543,0.41738759000000003
1544,0.4158466698
1545,0.41603963740000005
1546,0.4197053338000001
1547,0.4188455153
1548,0.4200916604
1549,0.4181066359
1550,0.41775273900000004
1551,0.4169456898
1552,0.4199665792
1553,0.41717907000000004
1554,0.41773593430000006
1555,0.4141967476000001
1556,0.4171513626000001
1557,0.41342727430000004
1558,0.42001740100000007
1559,0.4193648625
1560,0.41233623520000007
1561,0.4139263181
1562,0.41440403090000005
1563,0.4154249877000001
1564,0.41237088800000005
1565,0.41669801380000004
1566,0.4150265279
1567,0.4178217692
1568,0.4124986842000001
1569,0.41385677810000004
1570,0.4128580733
1571,0.4122952565
1572,0.417851215
1573,0.4166734877
1574,0.4175181845
1575,0.41699741060000006
1576,0.41724616890000005
1577,0.4150418005
1578,0.41759606160000007
1579,0.4186265791000001
1580,0.4178664992
1581,0.4168229769
1582,0.41642735680000004
1583,0.41487354330000004
1584,0.41756771830000006
1585,0.4181857937000001
1586,0.4155144019000001
1587,0.4149534287
1588,0.41729211150000006
1589,0.41419123530000007
1590,0.41696531800000003
1591,0.4170155478000001
1592,0.41627162660000006
1593,0.4180844919
1594,0.415816399
1595,0.4162783298
1596,0.4169859497
1597,0.41588696960000004
1598,0.41736086350000007
1599,0.41593221590000007
1600,0.41574410030000003
1601,0.4145763089
1602,0.41867947200000005
1603,0.41418366990000005
1604,0.4147186849000001
1605,0.4141517707
1606,0.4137097130000001
1607,0.4152810849000001
1608,0.4158104294
1609,0.417262946
1610,0.41416016620000007
1611,0.416386016
1612,0.4163171511
1613,0.42057206520000007
1614,0.41930622500000003
1615,0.4163550643000001
1616,0.42127383570000004
1617,0.4206509070000001
1618,0.41851354
1619,0.4185692903
1620,0.41743411100000005
1621,0.4195745483
1622,0.4211717200000001
1623,0.41819004570000007
1624,0.42301709740000004
1625,0.41843797200000005
1626,0.4198290250000001
1627,0.417245071
1628,0.41939895360000007
1629,0.4175416404000001
1630,0.41618478870000003
1631,0.41932162200000006
1632,0.4193785322000001
1633,0.41798303000000003
1634,0.42073897400000004
1635,0.41446804170000007
1636,0.41701490750000003
1637,0.41418887330000004
1638,0.4155556060000001
1639,0.4158884590000001
1640,0.41598429430000006
1641,0.41607596830000004
1642,0.41719967440000005
1643,0.41511886280000004
1644,0.4159325083
1645,0.41715155470000004
1646,0.41672597480000007
1647,0.41544308980000005
1648,0.41416710450000005
1649,0.4139598595
1650,0.41532491550000006
1651,0.41567345130000005
1652,0.4173876920000001
1653,0.4203174965000001
1654,0.42079255100000007
1655,0.4211161070000001
1656,0.42682192300000005
1657,0.4291045870000001
1658,0.4264745140000001
1659,0.42717008300000003
1660,0.42242650700000006
1661,0.4208259690000001
1662,0.4213459110000001
1663,0.4251612170000001
1664,0.42461647700000005
1665,0.41630103840000005
1666,0.42340107200000004
1667,0.420852579
1668,0.41717726340000005
1669,0.420253146
1670,0.42091657150000006
1671,0.4178488350000001
1672,0.4200009225000001
1673,0.42128867300000006
1674,0.42010710050000005
1675,0.41692620860000007
1676,0.4146129449
1677,0.41787193400000006
1678,0.42063898400000005
1679,0.41862430260000005
1680,0.41996516750000007
1681,0.4168776436
1682,0.41782241330000003
1683,0.417401522
1684,0.41885336400000006
1685,0.41977193160000004
1686,0.4198285507000001
1687,0.42063734
1688,0.41646617160000005
1689,0.4171421506
1690,0.41630098800000004
1691,0.420998091
1692,0.420660615
1693,0.42096547400000006
1694,0.4261146930000001
1695,0.42051405700000005
1696,0.42082249200000005
1697,0.4171595490000001
1698,0.41923096300000007
1699,0.4197373746000001
1700,0.41728544160000003
1701,0.41624111100000005
1702,0.41480748940000006
1703,0.4161865856
1704,0.41638699700000004
1705,0.41345740654
1706,0.417354002
1707,0.4143220507000001
1708,0.41508699760000006
1709,0.4148771106000001
1710,0.4156099795
1711,0.4146255550000001
1712,0.41603948200000007
1713,0.41642396260000003
1714,0.4190800874000001
1715,0.4140067263
1716,0.41470461410000004
1717,0.4166433816000001
1718,0.41575980380000005
1719,0.4181747894
1720,0.41524721070000004
1721,0.4147688668000001
1722,0.41386583730000004
1723,0.41751677400000003
1724,0.4153968374
1725,0.41451043620000005
1726,0.41496788930000006
1727,0.41429340700000006
1728,0.4173070240000001
1729,0.41462730040000007
1730,0.4159911340000001
1731,0.4158822523000001
1732,0.4162501745
1733,0.41729558200000005
1734,0.4147516738
1735,0.41420853390000006
1736,0.4170191743000001
1737,0.4147079651
1738,0.41421876850000006
1739,0.4142871386
1740,0.41875436800000004
1741,0.41348517670000007
1742,0.41366157140000004
1743,0.41570772500000003
1744,0.41562904600000006
1745,0.41794701400000006
1746,0.4137953042000001
1747,0.414810365
1748,0.4137693794
1749,0.41540185320000006
1750,0.4144733797000001
1751,0.41437159630000003
1752,0.41566928370000006
1753,0.41478156430000007
1754,0.41569858900000006
1755,0.41305144920000003
1756,0.4147365140000001
1757,0.41537642820000004
1758,0.41494242240000007
1759,0.4138880675
1760,0.4135900699
1761,0.41729177100000003
1762,0.415704154
1763,0.4123548372900001
1764,0.4157678010000001
1765,0.41472371300000005
1766,0.41419998040000006
1767,0.4131184037000001
1768,0.41370927930000007
1769,0.41445088570000005
1770,0.41383385930000005
1771,0.41580249830000005
1772,0.4144201419000001
1773,0.41528222580000007
1774,0.41483122780000004
1775,0.41535539940000005
1776,0.41592728720000005
1777,0.41674664000000006
1778,0.41406029520000004
1779,0.41489902630000003
1780,0.4165925698000001
1781,0.4175907240000001
1782,0.41617832230000007
1783,0.4150623773000001
1784,0.41547977640000006
1785,0.41499755200000005
1786,0.41495966360000003
1787,0.4176883190000001
1788,0.4167012100000001
1789,0.415450783
1790,0.41476578300000005
1791,0.41617918980000007
1792,0.41537824320000005
1793,0.41457208040000004
1794,0.41570999000000003
1795,0.41899072700000006
1796,0.4157460462
1797,0.4157095437000001
1798,0.41875135050000006
1799,0.41793780250000007
1800,0.41704477000000006
1801,0.41693645700000004
1802,0.41728033200000003
1803,0.4127973937
1804,0.4163358186000001
1805,0.41711056800000007
1806,0.41756725000000006
1807,0.41906282300000003
1808,0.41612839570000004
1809,0.4182021420000001
1810,0.41449084490000004
1811,0.41626089140000005
1812,0.41851516950000006
1813,0.4141831769000001
1814,0.41562708840000007
1815,0.41809551050000004
1816,0.41711116780000007
1817,0.41657320070000003
1818,0.41645771970000006
1819,0.41999879900000003
1820,0.41735755850000006
1821,0.4162412642
1822,0.4171736920000001
1823,0.422321111
1824,0.41606579600000004
1825,0.41528025290000004
1826,0.41625515770000004
1827,0.41531240500000005
1828,0.41921286700000004
1829,0.41556180300000006
1830,0.41622920650000006
1831,0.4176588963
1832,0.41373116300000007
1833,0.4149982870000001
1834,0.41505052970000006
1835,0.4178170525
1836,0.4185047035000001
1837,0.4140685070000001
1838,0.41294275440000006
1839,0.41466258200000006
1840,0.41518685680000006
1841,0.41864397030000006
1842,0.4130653229400001
1843,0.4164813326000001
1844,0.41551139550000005
1845,0.4175686420000001
1846,0.41509096700000003
1847,0.41564788570000005
1848,0.4140253850000001
1849,0.41789887400000003
1850,0.41948139900000003
1851,0.41852026270000003
1852,0.41921637000000006
1853,0.4175599200000001
1854,0.41798016900000007
1855,0.4190271394
1856,0.41808578360000004
1857,0.4183208816
1858,0.4204416590000001
1859,0.4162507953000001
1860,0.4200013800000001
1861,0.418184995
1862,0.41611325430000007
1863,0.4151917775
1864,0.4157846260000001
1865,0.4142421858
1866,0.4177215914000001
1867,0.41807336400000006
1868,0.4163855593000001
1869,0.4174285350000001
1870,0.41827400700000006
1871,0.4166858895
1872,0.417967881
1873,0.41691641380000005
1874,0.41677013560000004
1875,0.41640580160000007
1876,0.41596862600000006
1877,0.4172390160000001
1878,0.4137070146000001
1879,0.41649985570000003
1880,0.41609939560000003
1881,0.4157029836000001
1882,0.41719441160000004
1883,0.41665957380000007
1884,0.41644310520000005
1885,0.41609388960000004
1886,0.4179209374000001
1887,0.41829798270000007
1888,0.41678307100000006
1889,0.41929962860000003
1890,0.4209379550000001
1891,0.41855958400000004
1892,0.41852246150000005
1893,0.42050951000000003
1894,0.4220312320000001
1895,0.4179570024
1896,0.4185251455000001
1897,0.4159429912
1898,0.4177728590000001
1899,0.416760115
1900,0.415337576
1901,0.42123433160000007
1902,0.419566377
1903,0.417472956
1904,0.41616656860000006
1905,0.4150404294000001
1906,0.4178025170000001
1907,0.41540887550000005
1908,0.4182498924000001
1909,0.41886654500000003
1910,0.4183471920000001
1911,0.42013537400000006
1912,0.415101009
1913,0.41551617580000005
1914,0.4168507643000001
1915,0.41658612030000003
1916,0.41307088756000004
1917,0.41500058880000007
1918,0.416987819
1919,0.41606022280000005
1920,0.4165665047
1921,0.41452521410000004
1922,0.41812584500000005
1923,0.4151082538
1924,0.41534383520000007
1925,0.413797422
1926,0.41381427870000004
1927,0.41679758600000005
1928,0.4138178296
1929,0.41483417530000005
1930,0.4151626788
1931,0.4152864097
1932,0.41357768670000006
1933,0.41686348450000005
1934,0.41748173460000004
1935,0.4174106924
1936,0.4174918334
1937,0.4176443176000001
1938,0.41660627050000004
1939,0.4162535624
1940,0.41755131650000005
1941,0.41822848840000004
1942,0.41461561310000006
1943,0.41617899500000005
1944,0.4171749894000001
1945,0.4174911300000001
1946,0.4174911300000001
1947,0.4174911300000001
1948,0.4174911300000001
1949,0.4174911300000001
1950,0.4174911300000001
1951,0.4174911300000001
1952,0.4174911300000001
1953,0.4174911300000001
1954,0.4174911300000001
1955,0.4174911300000001
1956,0.4174911300000001
1957,0.4174911300000001
1958,0.4174911300000001
1959,0.4174911300000001
1960,0.41683471070000006
1961,0.41637910000000006
1962,0.41637910000000006
1963,0.41637910000000006
1964,0.41637910000000006
1965,0.41637910000000006
1966,0.41637910000000006
1967,0.41637910000000006
1968,0.41637910000000006
1969,0.41637910000000006
1970,0.41637910000000006
1971,0.41637910000000006
1972,0.41637910000000006
1973,0.41637910000000006
1974,0.41637910000000006
1975,0.41637910000000006
1976,0.41637910000000006
1977,0.41637910000000006
1978,0.41637910000000006
1979,0.41637910000000006
1980,0.41637910000000006
1981,0.41637910000000006
1982,0.41637910000000006
1983,0.41637910000000006
1984,0.41637910000000006
1985,0.41637910000000006
1986,0.41637910000000006
1987,0.41637910000000006
1988,0.41637910000000006
1989,0.41637910000000006
1990,0.41637910000000006
1991,0.41637910000000006
1992,0.41637910000000006
1993,0.41637910000000006
1994,0.41637910000000006
1995,0.41637910000000006
1996,0.41637910000000006
1997,0.41637910000000006
1998,0.41637910000000006
1999,0.41637910000000006
2000,0.41637910000000006
2001,0.41637910000000006
2002,0.41637910000000006
2003,0.41637910000000006
2004,0.41637910000000006
2005,0.41637910000000006
2006,0.41637910000000006
2007,0.41637910000000006
2008,0.41637910000000006
2009,0.41637910000000006
2010,0.41637910000000006
2011,0.41637910000000006
2012,0.41637910000000006
2013,0.41637910000000006
2014,0.41637910000000006
2015,0.41637910000000006
2016,0.41637910000000006
2017,0.41637910000000006
2018,0.41637910000000006
2019,0.41637910000000006
2020,0.41637910000000006
2021,0.41637910000000006
2022,0.41637910000000006
2023,0.41637910000000006
2024,0.41637910000000006
2025,0.41637910000000006
2026,0.41637910000000006
2027,0.41637910000000006
2028,0.41637910000000006
2029,0.41637910000000006
2030,0.41637910000000006
2031,0.41637910000000006
2032,0.41637910000000006
2033,0.41637910000000006
2034,0.41637910000000006
2035,0.41637910000000006
2036,0.41637910000000006
2037,0.41637910000000006
2038,0.41637910000000006
2039,0.41637910000000006
2040,0.41637910000000006
2041,0.41637910000000006
2042,0.41637910000000006
2043,0.41637910000000006
2044,0.41637910000000006
2045,0.41637910000000006
2046,0.41637910000000006
2047,0.41637910000000006
2048,0.41637910000000006
2049,0.41637910000000006
2050,0.41637910000000006
2051,0.41637910000000006
2052,0.41637910000000006
2053,0.41637910000000006
2054,0.41637910000000006
2055,0.41637910000000006
2056,0.41637910000000006
2057,0.41637910000000006
2058,0.41637910000000006
2059,0.41637910000000006
2060,0.41637910000000006
2061,0.41637910000000006
2062,0.41637910000000006
2063,0.41637910000000006
2064,0.41637910000000006
2065,0.41637910000000006
2066,0.41637910000000006
2067,0.41637910000000006
2068,0.41637910000000006
2069,0.41637910000000006
2070,0.41637910000000006
2071,0.41637910000000006
2072,0.41637910000000006
2073,0.41637910000000006
2074,0.41637910000000006
2075,0.41637910000000006
2076,0.41637910000000006
2077,0.41637910000000006
2078,0.41637910000000006
2079,0.41637910000000006
2080,0.41637910000000006
2081,0.41637910000000006
2082,0.41637910000000006
2083,0.41637910000000006
2084,0.41637910000000006
2085,0.41637910000000006
2086,0.41637910000000006
2087,0.41637910000000006
2088,0.41637910000000006
2089,0.41637910000000006
2090,0.41637910000000006
2091,0.41637910000000006
2092,0.41637910000000006
2093,0.41637910000000006
2094,0.41637910000000006
2095,0.41637910000000006
2096,0.41637910000000006


==> Activation_CSV/text_Activation_Multiplied.csv <==
x_values,y_values
0,0.8131832660869565
1,0.43443254086956523
2,2.072624777826087
3,2.858421637391304
4,1.0657097695652173
5,0.7043947913043478
6,0.5275821
7,0.5275821
8,1.3644990826086958
9,0.9074821413043479
10,0.7753353956521739
11,0.6227397173913044
12,0.5232306904347827
13,0.5344054652173914
14,0.5211919608695652
15,0.6793133643478262
16,0.48919152234782615
17,0.5008996352173913
18,0.6634771973913044
19,0.5224438778260869
20,0.48445518695652184
21,0.4315999804347827
22,0.44777710826086964
23,0.460300355652174
24,0.4640541260869566
25,0.4741357817391305
26,0.480978925652174
27,0.4867313652173913
28,0.45420346000000006
29,0.44896035260869577
30,0.4734597130434782
31,0.44073358130434775
32,0.4710072104347826
33,0.4647056739130435
34,0.5351799208695652
35,0.5287087282608696
36,0.5081599450000001
37,0.5101861467826088
38,0.5666669513043479
39,0.5681682845217392
40,0.5836027895652175
41,0.6830172204347825
42,0.702169181304348
43,0.6515564373913044
44,0.59483984
45,0.6029766108695653
46,0.54563103
47,0.6109361904347826
48,0.6164124069565218
49,0.5339582065217392
50,0.5742071060869567
51,0.5471861465217391
52,0.5643880769565218
53,0.5767456995652174
54,0.5935716465217391
55,0.5806792747826088
56,0.5637452108695653
57,0.5582566517391305
58,0.5173435760869566
59,0.5555702843478262
60,0.5107794717391304
61,0.46823412434782613
62,0.4982708613043479
63,0.47952537173913046
64,0.5096504559130435
65,0.4735450037391305
66,0.49300423826086964
67,0.5134060408695652
68,0.4735562237391305
69,0.5161769652173913
70,0.5059572904347827
71,0.4813881203913044
72,0.49754289869565227
73,0.48365551782608707
74,0.48421649956521745
75,0.47243676304347837
76,0.46917224617391307
77,0.4691539189130435
78,0.47992829000000015
79,0.47579518000000004
80,0.4451565522173914
81,0.4665104530434784
82,0.46867545565217406
83,0.4787141758695653
84,0.4794214091304348
85,0.4726127452173914
86,0.4642256686956523
87,0.4635808895652174
88,0.4505689210434783
89,0.47106178782608704
90,0.4588110139130435
91,0.48614439130434783
92,0.4734298486956521
93,0.4797019969565217
94,0.4871741904347827
95,0.446955717826087
96,0.4468654808695652
97,0.43465167130434784
98,0.42593036913043486
99,0.4385921743478261
100,0.42059779195652175
101,0.44774648478260876
102,0.457393607826087
103,0.45425672408695655
104,0.4470139695652174
105,0.4479635469565217
106,0.4966521547826088
107,0.492093037826087
108,0.48446422
109,0.4655145660869565
110,0.44501160521739136
111,0.4558852730434783
112,0.4600961517391305
113,0.4548301282608696
114,0.46047241565217395
115,0.4642026130434783
116,0.46989320260869577
117,0.46693433478260876
118,0.4541686982608696
119,0.4508213969565218
120,0.4255425447826088
121,0.42827061695652174
122,0.4387494304347827
123,0.42522754913043476
124,0.4371714265217391
125,0.4567778473913044
126,0.42865278869565215
127,0.4066744513043479
128,0.4386810586956522
129,0.43627633478260874
130,0.39889702652173914
131,0.4372709173913044
132,0.4113880817391305
133,0.44069059869565225
134,0.4133819530434783
135,0.4437197552173914
136,0.4153295532608696
137,0.42227816347826097
138,0.4344711652173913
139,0.44719552478260877
140,0.3984223206521739
141,0.4017869952173913
142,0.4479925573913044
143,0.4179106208695652
144,0.38464229652173915
145,0.41078100391304356
146,0.4207720992608696
147,0.41949289913043486
148,0.4229297413043479
149,0.4059959460869565
150,0.40867313434782615
151,0.42690018217391307
152,0.3960549234782609
153,0.3986363721739131
154,0.4047951339130435
155,0.4091521360869566
156,0.3963099708695652
157,0.4064138456521739
158,0.3939644460869566
159,0.39981384043478263
160,0.4031100304347826
161,0.40808769404347833
162,0.4140512747826087
163,0.42996074086956526
164,0.4070768037391305
165,0.396263422173913
166,0.41967192304347833
167,0.411367287826087
168,0.41243226695652185
169,0.4208676321739131
170,0.3942964647826087
171,0.41251503408695656
172,0.3950912393478261
173,0.4151088240869566
174,0.43623212521739135
175,0.42048518000000007
176,0.3975529965217392
177,0.4242817630434784
178,0.40316056652173915
179,0.4214600647826088
180,0.38351265843478266
181,0.4183808726086957
182,0.43044942434782607
183,0.40924250391304356
184,0.40045383608695656
185,0.39079077
186,0.4186018513043478
187,0.40830968260869577
188,0.40601738782608704
189,0.4219185247826087
190,0.42600292460869565
191,0.38453788452173915
192,0.41366232739130443
193,0.40111746521739133
194,0.41467353173913046
195,0.38596600273913045
196,0.40511446521739136
197,0.3816236582608696
198,0.3814358442173913
199,0.42868074347826096
200,0.4137257869565218
201,0.39624799478260875
202,0.419705687826087
203,0.4251738821739131
204,0.40498202000000005
205,0.4318349582608696
206,0.41739578782608705
207,0.39828244565217397
208,0.38738770217391305
209,0.42688182230434785
210,0.40584935478260875
211,0.4137995902173913
212,0.39174110695652176
213,0.41575860000000003
214,0.41050706434782613
215,0.4262623217391305
216,0.43842807869565215
217,0.4149535162608696
218,0.4115312091304348
219,0.4092257569565218
220,0.40941904621739134
221,0.38485324173913044
222,0.3927717501739131
223,0.4167935293913044
224,0.40094904478260873
225,0.3908296182608696
226,0.3987756176086956
227,0.4195098586956522
228,0.42620965108695663
229,0.4086402923478261
230,0.42046505173913046
231,0.4018404882608696
232,0.40899860086956524
233,0.40871209347826093
234,0.424232157826087
235,0.4230251691304348
236,0.4163892713043479
237,0.4071494108695653
238,0.45071572391304354
239,0.4275936445217392
240,0.39941163043478267
241,0.39274982565217387
242,0.4215136930434783
243,0.4063481532608696
244,0.39710491000000003
245,0.4049027257826088
246,0.4224505269565218
247,0.4113136904347826
248,0.4187391095652174
249,0.41597404478260874
250,0.4193282169565218
251,0.43878324843478267
252,0.4243341904347826
253,0.40478994043478267
254,0.42463099043478264
255,0.39712122765217395
256,0.3842806143478261
257,0.40115670391304353
258,0.39155286173913045
259,0.45071970652173915
260,0.4100020556521739
261,0.4293914195652174
262,0.4241342095652175
263,0.3671271795652174
264,0.3620284147826087
265,0.36854472304347824
266,0.38396898043478267
267,0.37537834943478265
268,0.41080254652173914
269,0.394348474
270,0.36871363434782617
271,0.3997244539130435
272,0.3538317532173914
273,0.3904751130434783
274,0.38876134782608696
275,0.3972588147826087
276,0.3787049726086956
277,0.4134214991304348
278,0.4139591373913044
279,0.4387335004347826
280,0.4332772250434783
281,0.39199942782608704
282,0.3870499391304348
283,0.40757790739130434
284,0.41621660869565225
285,0.40753809260869567
286,0.4254409647826088
287,0.379934892
288,0.4346310786956522
289,0.3958319093913043
290,0.39363974478260866
291,0.4191583026086957
292,0.4177328982608696
293,0.4655433852173913
294,0.3932954160869566
295,0.3988935537391305
296,0.43353015695652175
297,0.40357757113043485
298,0.38094328
299,0.3733313821739131
300,0.3660034395652174
301,0.412823122173913
302,0.43550189217391305
303,0.3861784895652174
304,0.4041385213043479
305,0.39157882869565225
306,0.40881935999999997
307,0.3802260904347826
308,0.3666988832173913
309,0.402324437826087
310,0.42298769478260867
311,0.44934268652173925
312,0.4270311686956523
313,0.373173370173913
314,0.38960664913043486
315,0.3639274691304348
316,0.41652741826086964
317,0.39917588652173913
318,0.413552467826087
319,0.40841242086956525
320,0.3951598969565218
321,0.39877902043478264
322,0.41254246173913045
323,0.4242281444347826
324,0.42062531065217396
325,0.39629852
326,0.383875556
327,0.37030978978260876
328,0.40044157217391313
329,0.3937179553043478
330,0.3513553180869566
331,0.4478396652173913
332,0.35973339130434784
333,0.38521955969565225
334,0.4016735813043479
335,0.36991829739130433
336,0.38133895
337,0.3955152886956522
338,0.42873100391304353
339,0.38785026391304356
340,0.42316348478260873
341,0.38895246086956525
342,0.3764114895652174
343,0.368367757826087
344,0.42406922347826087
345,0.39006399782608697
346,0.4566381304347827
347,0.3948231826086957
348,0.3562964852173914
349,0.3851885643478261
350,0.34437734191304353
351,0.4190600234782609
352,0.5038149495652174
353,0.39296252000000004
354,0.43806582956521745
355,0.4173158086956522
356,0.44140148304347826
357,0.4009726943478261
358,0.38491130391304357
359,0.38915241482608703
360,0.401400958826087
361,0.3658825613043479
362,0.3934986747826087
363,0.3642936526086956
364,0.4044208330434782
365,0.40442118521739145
366,0.3666711343478261
367,0.3625267704347826
368,0.43773920869565225
369,0.3916628543478261
370,0.41823154478260877
371,0.38325724956521745
372,0.4358593330434783
373,0.3958916430434783
374,0.47142681739130443
375,0.4247621733043479
376,0.37676043913043483
377,0.39584404043478255
378,0.4384788639130434
379,0.3878177330434783
380,0.4457783821739131
381,0.3883513405652174
382,0.4059426508695652
383,0.39353903608695656
384,0.40179218391304355
385,0.37495781217391305
386,0.3872659591304348
387,0.42841848565217394
388,0.3863036365217392
389,0.3544391857391304
390,0.37250057130434777
391,0.35395022260869563
392,0.3359074040869566
393,0.3335107617391304
394,0.3838265143478261
395,0.3903289747826087
396,0.33670394956521743
397,0.3885329852173913
398,0.3738184991304348
399,0.3966397056521739
400,0.32319714017391304
401,0.3128346869565218
402,0.3504096491304349
403,0.37427286695652173
404,0.3792523428695653
405,0.3592432793478262
406,0.3503424643478262
407,0.35024412391304355
408,0.3747361373913043
409,0.36736776086956524
410,0.3493082580434783
411,0.40528165956521744
412,0.3541654723913044
413,0.38384028043478263
414,0.36363973739130445
415,0.36411982173913043
416,0.36834835695652185
417,0.3396928791304349
418,0.35168338652173914
419,0.3245889246086957
420,0.3532150019565217
421,0.346833755
422,0.34935561956521743
423,0.3541956
424,0.36691110195652177
425,0.3818980573913044
426,0.3896158126086957
427,0.3826849891304348
428,0.3812390054347827
429,0.3387260719565218
430,0.35415218021739137
431,0.36313835086956525
432,0.3658435004347826
433,0.37043466826086957
434,0.40971187478260873
435,0.3340710530434783
436,0.3840323643478261
437,0.35890865504347835
438,0.36715324130434795
439,0.35374606391304353
440,0.3918443173913044
441,0.3769315878260869
442,0.34676339326086963
443,0.2907228532608696
444,0.3521168360869566
445,0.44963366043478264
446,0.407546102173913
447,0.4674311630434783
448,0.3642174521739131
449,0.3900109804347826
450,0.33571153000000004
451,0.38953060782608695
452,0.3785600034782609
453,0.37083709217391303
454,0.3607989433913043
455,0.33518324747826095
456,0.3865795830434783
457,0.41863281043478273
458,0.3797791560869566
459,0.3608315766086957
460,0.3455427318695653
461,0.34327311730434784
462,0.37970063521739134
463,0.4131704308695653
464,0.36541023130434785
465,0.43190609956521736
466,0.3422457982608696
467,0.3670985091304349
468,0.4010687052173913
469,0.46955278608695655
470,0.3488303434782609
471,0.3881016626086957
472,0.3545435191304348
473,0.35740426043478263
474,0.33681944
475,0.3700598465217391
476,0.3567432419130435
477,0.4073169573913044
478,0.43661232565217395
479,0.3899483804347826
480,0.42332658260869577
481,0.4003440465217392
482,0.37728277173913055
483,0.4313771252173914
484,0.3776860408695653
485,0.35801054869565224
486,0.4219313552173914
487,0.44273836347826095
488,0.42194415
489,0.36505785739130436
490,0.40576948521739137
491,0.3937483456521739
492,0.35941406956521743
493,0.36835354086956523
494,0.3565727517391305
495,0.4004449226086957
496,0.3673401034782609
497,0.3745911421739131
498,0.3809097943478261
499,0.40158624565217393
500,0.3514163086956522
501,0.39223740521739137
502,0.41763887739130434
503,0.3908908243478261
504,0.4030330760869566
505,0.3652017791304348
506,0.3518869121739132
507,0.3538028517391305
508,0.3682891382608696
509,0.3682497665217392
510,0.3378009952173914
511,0.37585174869565224
512,0.4056229873913044
513,0.38724167391304354
514,0.35416028686956535
515,0.3316086852173914
516,0.3623909891304348
517,0.37564048730434785
518,0.3618998795652174
519,0.39317663826086957
520,0.3536153991304349
521,0.36037553608695655
522,0.3889475126086957
523,0.3656961430434783
524,0.3822015891304348
525,0.37208236173913056
526,0.3749349882608696
527,0.3817891152173914
528,0.41108531304347834
529,0.3811306713043479
530,0.3641972865217391
531,0.33518073165217394
532,0.37660377869565226
533,0.34248380217391305
534,0.36628151999999997
535,0.35954777760869566
536,0.36944425304347833
537,0.32562433152173925
538,0.3542506882608697
539,0.4703108582608697
540,0.44874848434782605
541,0.3634755673913044
542,0.42643134434782615
543,0.38139879347826094
544,0.3796768321739131
545,0.3900036291304348
546,0.42748165826086965
547,0.38658384434782617
548,0.3502910130434783
549,0.38454277391304353
550,0.3890576960869565
551,0.3727291643478261
552,0.4167642413043478
553,0.36550364913043487
554,0.37522095130434785
555,0.38367608695652183
556,0.36528052695652174
557,0.35211928130434783
558,0.36423336282608704
559,0.33556842347826094
560,0.3616029934782609
561,0.3188123495652174
562,0.3518217982608696
563,0.37504699217391313
564,0.34815575173913055
565,0.3572735815217392
566,0.4022766443478261
567,0.3790413871739131
568,0.36271294304347834
569,0.37315629173913045
570,0.3508530343478262
571,0.3063078910869566
572,0.3408783695652175
573,0.3385224841304348
574,0.3406408341304348
575,0.3722430386956522
576,0.3588439895652174
577,0.3338449673913044
578,0.34853495634782605
579,0.3335703465217391
580,0.3496185223913044
581,0.35254177804347836
582,0.31791472326086956
583,0.34352029652173927
584,0.3790125673913044
585,0.3995065991304348
586,0.3876363739130435
587,0.37020498521739137
588,0.33242434000000004
589,0.36022890913043487
590,0.36750723173913047
591,0.341066910652174
592,0.3793518241739131
593,0.3564218957826088
594,0.38678202565217396
595,0.3907323439130435
596,0.33018009869565224
597,0.3777780930434783
598,0.36395918695652185
599,0.36776636913043487
600,0.40664822217391305
601,0.4231234926086957
602,0.3688147839130435
603,0.3843042504347826
604,0.3672029134782609
605,0.3816522000000001
606,0.3974171486086956
607,0.3761824239130434
608,0.3533733973913044
609,0.3728630947826087
610,0.36938967434782616
611,0.42589302826086956
612,0.35414945695652184
613,0.348091797826087
614,0.3768918026086957
615,0.34234331695652176
616,0.3878030013043479
617,0.43062332260869574
618,0.36952989086956534
619,0.40196260043478266
620,0.36308110304347824
621,0.3874341517391305
622,0.40343696086956526
623,0.4007192547826087
624,0.36682747565217394
625,0.3749050426086957
626,0.3665375286956522
627,0.36391638304347834
628,0.3694289969565218
629,0.385883787826087
630,0.35414475921739136
631,0.3271550212173914
632,0.3501929747826088
633,0.3986457695652174
634,0.3835723147826087
635,0.36122485304347834
636,0.3893090895652174
637,0.35284776652173916
638,0.3831145395652174
639,0.40935522086956516
640,0.3831987230434783
641,0.4048508360869566
642,0.41523084217391315
643,0.3923776808695653
644,0.40630327391304355
645,0.38485061391304354
646,0.35012022173913054
647,0.3610162804347827
648,0.4001467669565218
649,0.41834485391304355
650,0.3915569621739131
651,0.3592239795652174
652,0.376522735652174
653,0.3723039026086958
654,0.4037644430434783
655,0.39436421043478276
656,0.4198745165217392
657,0.4168540652173913
658,0.41683156086956524
659,0.3893252265217392
660,0.3734793430434783
661,0.4115464165217391
662,0.35727185608695655
663,0.4078044239130435
664,0.3793338773913043
665,0.3473378031304349
666,0.36205553913043487
667,0.41376081021739136
668,0.3668156954347827
669,0.3504091858695653
670,0.4114520889565218
671,0.3599538195652174
672,0.3792093052173914
673,0.32857643260869573
674,0.36371318456521745
675,0.3641980180869565
676,0.35301401695652185
677,0.3510747944347827
678,0.3683640526086957
679,0.37790237191304354
680,0.3656864217391305
681,0.3953985286956523
682,0.39448800108695653
683,0.3615945389130436
684,0.3868527086956522
685,0.3831327333043479
686,0.3801014821739131
687,0.34537573200000005
688,0.36669538869565227
689,0.3373640606086958
690,0.3863813945652175
691,0.38194487326086957
692,0.38924279978260873
693,0.34922221086956523
694,0.3729695704347827
695,0.3719764373913044
696,0.38432980913043485
697,0.4047073100000001
698,0.34010656826086966
699,0.36286085173913046
700,0.37345015086956523
701,0.39531534043478267
702,0.37509486782608703
703,0.41144016652173926
704,0.32244592000000005
705,0.36998770826086963
706,0.4054173108695653
707,0.389821495652174
708,0.39795819478260874
709,0.41064173391304354
710,0.3708841095652174
711,0.42407121000000003
712,0.39611332130434784
713,0.3882576852173914
714,0.41909257913043485
715,0.4248264882608696
716,0.42193721608695656
717,0.4178403565217392
718,0.4114032843478262
719,0.40441675652173914
720,0.3773584756521739
721,0.43842028000000005
722,0.3641682065217392
723,0.3405184304347827
724,0.39864528000000005
725,0.4274680943478262
726,0.3882200817391305
727,0.3525554397826087
728,0.3729000784347826
729,0.40674340891304356
730,0.3652228583913044
731,0.4173157095652174
732,0.4239229691304348
733,0.37950374086956534
734,0.3621667384782609
735,0.38093244565217393
736,0.3937884466956522
737,0.4074004491304349
738,0.3407632226086957
739,0.3426660534782609
740,0.37872275921739135
741,0.3584825689565218
742,0.3608402793478262
743,0.3596493180434782
744,0.3765808369565217
745,0.3663745586956523
746,0.38210193452173924
747,0.40182774717391306
748,0.40158017217391306
749,0.369935907826087
750,0.3997315036956522
751,0.4165659002173913
752,0.41615239495652173
753,0.426969387826087
754,0.44223225913043485
755,0.4591845552173914
756,0.40964557913043487
757,0.3988899886956523
758,0.4195563013043479
759,0.38357862130434794
760,0.37327898678260873
761,0.4145891395652174
762,0.404302803478261
763,0.3693639530434783
764,0.39573181652173917
765,0.36021755391304355
766,0.35699122130434785
767,0.3818965565217392
768,0.38604399782608706
769,0.39609199043478266
770,0.39815299000000004
771,0.410401177826087
772,0.37581288173913047
773,0.3778492300000001
774,0.41334221565217394
775,0.3526727517391305
776,0.3979612891304348
777,0.37146161260869565
778,0.38682613260869564
779,0.3770320269565218
780,0.3762367960869566
781,0.40618453043478275
782,0.4183832634782608
783,0.3963462521739131
784,0.3947888426086958
785,0.44373387000000003
786,0.4164201013043479
787,0.3859264617391304
788,0.4064866386956522
789,0.42184092086956526
790,0.42318506
791,0.3617396217391305
792,0.38572384652173913
793,0.3652397373913044
794,0.35795870391304346
795,0.4234471234782609
796,0.3411516869565218
797,0.4450402165217392
798,0.40243910173913056
799,0.3504068839130436
800,0.426761147826087
801,0.3805147226086957
802,0.4101411743478261
803,0.3706488373913044
804,0.3473302791304348
805,0.3765843047826088
806,0.42817857956521743
807,0.4022544308695652
808,0.39877213739130435
809,0.4006032260869566
810,0.38661202434782616
811,0.3665020404347826
812,0.38895145956521743
813,0.39780623913043484
814,0.39332857826086964
815,0.43518037869565224
816,0.38988825782608705
817,0.38019851217391304
818,0.3880584243478261
819,0.41680966695652183
820,0.39622121913043484
821,0.38554597826086967
822,0.41002831260869577
823,0.4056229695652175
824,0.38236599869565213
825,0.3950416426086958
826,0.3843945982608696
827,0.3767942091304349
828,0.3903763786956522
829,0.4004682060869566
830,0.39339645782608695
831,0.3790968713043479
832,0.3803515865217392
833,0.42861614000000003
834,0.36414829739130444
835,0.3767933586956522
836,0.3875423308695653
837,0.3911269986956522
838,0.3895391830434783
839,0.388142507826087
840,0.4000566469565218
841,0.4364468734782609
842,0.37208102521739134
843,0.37881855695652183
844,0.40418044826086963
845,0.3837799269565218
846,0.3569597334782609
847,0.3576620760869566
848,0.39866900478260875
849,0.41734328608695664
850,0.4201372121739131
851,0.38232719869565224
852,0.40150802260869567
853,0.40485476391304354
854,0.41292703217391313
855,0.3974896273913044
856,0.39291066173913053
857,0.4026284904347826
858,0.3785428739130435
859,0.3801775052173913
860,0.3904342700000001
861,0.36514863478260884
862,0.3837476443478261
863,0.40068988086956525
864,0.388736235652174
865,0.38513552043478266
866,0.4023175465217392
867,0.40418862913043485
868,0.40464858565217393
869,0.41024615130434783
870,0.4395003839130435
871,0.3857221186956522
872,0.4215327626086957
873,0.3995652517391305
874,0.43662274347826097
875,0.42638403782608697
876,0.3731135834782609
877,0.4481094765217392
878,0.40055401000000007
879,0.4119026126086957
880,0.37212667478260875
881,0.36504200521739133
882,0.42429502956521753
883,0.3743417704347826
884,0.3764700004347827
885,0.3823273830434783
886,0.4076140713043479
887,0.384595937826087
888,0.35702020539130436
889,0.390406435
890,0.39238721391304354
891,0.38111109608695654
892,0.38999604608695654
893,0.4018300428260871
894,0.3698522321739131
895,0.38717605239130437
896,0.4118693036956523
897,0.37135360417391305
898,0.3733717147826087
899,0.38253028939130435
900,0.42407900434782614
901,0.4061891047826087
902,0.38277326521739136
903,0.38539335369565225
904,0.3815122936956522
905,0.4009654395652174
906,0.3881348508695652
907,0.3646579421739131
908,0.38470553173913047
909,0.37264057804347833
910,0.36828925086956527
911,0.38883601108695665
912,0.4007215310869567
913,0.36319389717391304
914,0.4090628369565218
915,0.3919960795652175
916,0.4249907686956522
917,0.3633521873913043
918,0.39091417000000006
919,0.4163668926086957
920,0.4068442552173914
921,0.36857808739130443
922,0.42351551565217394
923,0.39489537956521753
924,0.38813840217391304
925,0.40069723130434787
926,0.38640609347826094
927,0.38591585552173924
928,0.41139635652173917
929,0.37825894869565213
930,0.39174781391304353
931,0.383133162173913
932,0.42329992521739135
933,0.39341803173913037
934,0.38823128521739136
935,0.3801623221739131
936,0.41981477913043486
937,0.42118535173913046
938,0.40321938739130436
939,0.40541094391304355
940,0.3894986217391305
941,0.41733188521739134
942,0.3811962717391305
943,0.44386503913043485
944,0.40049649173913054
945,0.4022014495652175
946,0.37173209
947,0.4082675621739131
948,0.39096115130434794
949,0.3779239939130435
950,0.4079910691304348
951,0.3962469513043478
952,0.4104362682608696
953,0.42639806652173917
954,0.42468595130434783
955,0.3975521213043479
956,0.38865419739130436
957,0.4200361000000001
958,0.4068165582608696
959,0.4004598552173913
960,0.3960363504347827
961,0.42454231000000003
962,0.3893795408695652
963,0.3881260143478261
964,0.4060111991304348
965,0.3955108456521739
966,0.3984263334782609
967,0.4041385095652174
968,0.38710368913043486
969,0.41159730608695655
970,0.4081666052173913
971,0.40163030130434785
972,0.39986914304347826
973,0.3841291295652174
974,0.405569513478261
975,0.39823273347826094
976,0.42450631869565214
977,0.41251115869565225
978,0.3881990256521739
979,0.4246292952173914
980,0.40104218347826087
981,0.3834534421739131
982,0.41600399260869564
983,0.42012416260869573
984,0.39421342695652184
985,0.3958328982608696
986,0.4170399217391305
987,0.38846765304347824
988,0.37555317826086965
989,0.38951235608695656
990,0.4214597073913044
991,0.42003069565217394
992,0.4038447491304348
993,0.40149473260869567
994,0.4213171186956522
995,0.41852921391304354
996,0.3966984986956522
997,0.4229385065217392
998,0.39239706478260866
999,0.41478422913043483
1000,0.38149667391304354
1001,0.40407537478260874
1002,0.4044570082608696
1003,0.3927783126086957
1004,0.3968366508695653
1005,0.41307509434782613
1006,0.39098559608695654
1007,0.4420114243478262
1008,0.39161869478260874
1009,0.4197560547826087
1010,0.38560034434782614
1011,0.3923427386956523
1012,0.4026486052173913
1013,0.40388855043478267
1014,0.3857036865217392
1015,0.40470329086956525
1016,0.38707515608695653
1017,0.40216717913043476
1018,0.3860660243478261
1019,0.40514075608695654
1020,0.4152200386956522
1021,0.42297938000000007
1022,0.4026506839130436
1023,0.41106544347826096
1024,0.39111025347826084
1025,0.4002697217391305
1026,0.3875754734782609
1027,0.39393674086956526
1028,0.40802585304347827
1029,0.4139936065217391
1030,0.3787497482608696
1031,0.4261923952173913
1032,0.38651499000000006
1033,0.39225044565217393
1034,0.38311252173913046
1035,0.40511299000000006
1036,0.41359541260869565
1037,0.3765890510869566
1038,0.41868224043478264
1039,0.4261282260869565
1040,0.4001727056521739
1041,0.4153676069565218
1042,0.39510336000000007
1043,0.41133998869565225
1044,0.4146533347826088
1045,0.4246665356521739
1046,0.3852118047826087
1047,0.4032020782608696
1048,0.38238873521739125
1049,0.3993025182608696
1050,0.3979524230434784
1051,0.40903794608695654
1052,0.37227127434782614
1053,0.39059879217391313
1054,0.4019792952173913
1055,0.3926095326086957
1056,0.38610979347826097
1057,0.39995208608695654
1058,0.43233890739130443
1059,0.409229197826087
1060,0.395568565652174
1061,0.41662439521739136
1062,0.3997270113043479
1063,0.3931000243478261
1064,0.4084277452173914
1065,0.39801277869565216
1066,0.3969266643478261
1067,0.4174516308695652
1068,0.43249603086956534
1069,0.38370849913043475
1070,0.3924847852173914
1071,0.420411563478261
1072,0.3875148582608696
1073,0.39556373347826085
1074,0.4095800326086957
1075,0.41881308043478266
1076,0.3938332982608696
1077,0.40931827782608704
1078,0.41691257173913043
1079,0.4237703021739131
1080,0.4172971617391305
1081,0.41475088086956524
1082,0.4212490669565218
1083,0.39724484956521744
1084,0.4264291126086957
1085,0.4299635130434783
1086,0.44031490391304356
1087,0.39475076565217393
1088,0.4142748017391305
1089,0.39902736139130435
1090,0.41725175434782613
1091,0.3846229434782609
1092,0.40813134217391306
1093,0.40151175739130446
1094,0.43791924521739134
1095,0.41520223608695656
1096,0.41128474086956524
1097,0.4232227330434783
1098,0.4010350282608696
1099,0.4283917447826088
1100,0.40146194434782606
1101,0.3987821447826088
1102,0.39685537608695653
1103,0.402283197826087
1104,0.39600202043478266
1105,0.4074942191304348
1106,0.39416533391304354
1107,0.42621878217391307
1108,0.4015614330434783
1109,0.43830003652173916
1110,0.39865669565217393
1111,0.40812540695652183
1112,0.4064481173913044
1113,0.41267463173913044
1114,0.3997904608695652
1115,0.3925506417391304
1116,0.4285229617391305
1117,0.43876644434782613
1118,0.43691730391304356
1119,0.40618915608695655
1120,0.39619704956521745
1121,0.41626523869565224
1122,0.39664011391304355
1123,0.4040376352173914
1124,0.42907271739130437
1125,0.41216171782608707
1126,0.41849716608695653
1127,0.39763904391304356
1128,0.41575120000000004
1129,0.40536082608695656
1130,0.4194658117391305
1131,0.41688298608695656
1132,0.3958010217391305
1133,0.4033176086956522
1134,0.39806396434782615
1135,0.43104197652173915
1136,0.41260127565217397
1137,0.4303648273913044
1138,0.42839100695652177
1139,0.42557270086956533
1140,0.3988237621739131
1141,0.39941386608695656
1142,0.40841698130434784
1143,0.4125386060869566
1144,0.4208218343478261
1145,0.41070194347826094
1146,0.42286343869565224
1147,0.41046063043478265
1148,0.3881670469565218
1149,0.3931876486956522
1150,0.4253594134782609
1151,0.44730593869565227
1152,0.4033269765217392
1153,0.4188472565217392
1154,0.40532172869565225
1155,0.40479046826086956
1156,0.4107937082608696
1157,0.39764616782608697
1158,0.4153860382608696
1159,0.4227290086956522
1160,0.40048220739130436
1161,0.40283798695652173
1162,0.418476805652174
1163,0.4137747204347827
1164,0.4354352304347826
1165,0.40659830739130437
1166,0.4101543639130435
1167,0.42497584043478265
1168,0.45088509000000004
1169,0.3989905917391305
1170,0.4283027591304348
1171,0.4138106117391305
1172,0.4275777343478261
1173,0.41941754304347834
1174,0.39703445434782614
1175,0.40536275043478265
1176,0.3951282473913044
1177,0.4182827139130435
1178,0.4187109639130436
1179,0.4157487704347827
1180,0.41888753739130435
1181,0.39404384913043483
1182,0.4166825908695652
1183,0.39957709826086957
1184,0.39991972347826094
1185,0.40713870782608697
1186,0.4003206791304348
1187,0.4178298782608696
1188,0.4010796308695652
1189,0.40306282304347835
1190,0.3985967965217391
1191,0.3926618891304348
1192,0.40069135000000006
1193,0.4203178126086957
1194,0.41128460304347825
1195,0.4258232469565218
1196,0.4193697108695652
1197,0.4274176569565218
1198,0.4273971426086957
1199,0.45299158521739136
1200,0.4084336269565218
1201,0.41445500608695657
1202,0.39992958043478266
1203,0.4043451017391305
1204,0.4166968217391305
1205,0.4061676386956522
1206,0.3737292395652175
1207,0.38639219
1208,0.4100855330434783
1209,0.42792269043478265
1210,0.4248235865217392
1211,0.43388300913043487
1212,0.4277035934782609
1213,0.4011476173913044
1214,0.4133805869565218
1215,0.4795639600000001
1216,0.40999887130434787
1217,0.4327996226086957
1218,0.41275327391304356
1219,0.44778227304347834
1220,0.41639563043478267
1221,0.4109467252173914
1222,0.4076548565217393
1223,0.4080287508695653
1224,0.3965434482608696
1225,0.4012529013043478
1226,0.43113657826086965
1227,0.4044692930434783
1228,0.41352345652173916
1229,0.38046901043478265
1230,0.4082906573913044
1231,0.41340308608695653
1232,0.42308063565217396
1233,0.42453731521739135
1234,0.42324226695652184
1235,0.40553225956521743
1236,0.40869152304347833
1237,0.42746701826086964
1238,0.38694511478260873
1239,0.4104750147826088
1240,0.41185204173913054
1241,0.42627852
1242,0.4214413647826088
1243,0.4025866991304348
1244,0.46444174521739134
1245,0.41117805826086956
1246,0.40738879608695655
1247,0.4242701060869566
1248,0.43442421826086963
1249,0.43573422000000006
1250,0.43390676086956526
1251,0.45533691217391314
1252,0.4361627930434783
1253,0.4233836008695653
1254,0.4286137113043479
1255,0.44399046086956523
1256,0.4337609713043479
1257,0.4399555991304348
1258,0.4459371226086958
1259,0.43354008434782615
1260,0.42592150608695656
1261,0.43571163478260877
1262,0.4408285382608696
1263,0.4429490973913044
1264,0.4540372217391305
1265,0.43554448000000007
1266,0.4248185721739131
1267,0.43763298000000006
1268,0.432786495652174
1269,0.43479520260869575
1270,0.4365130165217392
1271,0.44612428608695653
1272,0.442169047826087
1273,0.4241609260869566
1274,0.42673075391304355
1275,0.457741835652174
1276,0.4326109434782609
1277,0.4478138443478262
1278,0.444410727826087
1279,0.4415261147826088
1280,0.4363379191304349
1281,0.425162327826087
1282,0.4432154913043479
1283,0.42845344521739137
1284,0.436632195652174
1285,0.41997299217391315
1286,0.44179379913043487
1287,0.46009184434782613
1288,0.4253716565217392
1289,0.4173361443478262
1290,0.4631362939130436
1291,0.4711731695652175
1292,0.6191264391304349
1293,0.623086543478261
1294,0.6010047173913045
1295,0.6163170130434783
1296,0.6271676565217392
1297,0.6223225260869566
1298,0.6046599782608696
1299,0.614900847826087
1300,0.6116636826086957
1301,0.5952857608695653
1302,0.6091602043478261
1303,0.6114154826086957
1304,0.6211422130434784
1305,0.6187773086956522
1306,0.6279685260869566
1307,0.6198191521739131
1308,0.6177217434782609
1309,0.6163126565217392
1310,0.6142479173913045
1311,0.6226243869565219
1312,0.6258815695652175
1313,0.6219162826086958
1314,0.6122084391304349
1315,0.6110775869565218
1316,0.6271466652173914
1317,0.6139924913043479
1318,0.5939788913043479
1319,0.606408195652174
1320,0.6267638739130436
1321,0.6166093086956522
1322,0.6191070043478262
1323,0.6114364565217392
1324,0.6253222043478261
1325,0.6083196826086957
1326,0.6029558304347826
1327,0.613413395652174
1328,0.6343159782608696
1329,0.6191264391304349
1330,0.623086543478261
1331,0.6010047173913045
1332,0.6163170130434783
1333,0.6271676565217392
1334,0.6223225260869566
1335,0.6046599782608696
1336,0.614900847826087
1337,0.6116636826086957
1338,0.5952857608695653
1339,0.6091602043478261
1340,0.6114154826086957
1341,0.6211422130434784
1342,0.6187773086956522
1343,0.6279685260869566
1344,0.6198191521739131
1345,0.6177217434782609
1346,0.6163126565217392
1347,0.6142479173913045
1348,0.6226243869565219
1349,0.6258815695652175
1350,0.6219162826086958
1351,0.6122084391304349
1352,0.6110775869565218
1353,0.6271466652173914
1354,0.6139924913043479
1355,0.5939788913043479
1356,0.606408195652174
1357,0.6267638739130436
1358,0.6166093086956522
1359,0.6191070043478262
1360,0.6114364565217392
1361,0.6253222043478261
1362,0.6083196826086957
1363,0.6029558304347826
1364,0.613413395652174
1365,0.6343159782608696
1366,0.6191264391304349
1367,0.623086543478261
1368,0.6010047173913045
1369,0.6163170130434783
1370,0.6271676565217392
1371,0.6223225260869566
1372,0.6046599782608696
1373,0.614900847826087
1374,0.6116636826086957
1375,0.5952857608695653
1376,0.6091602043478261
1377,0.6114154826086957
1378,0.6211422130434784
1379,0.6187773086956522
1380,0.6279685260869566
1381,0.6198191521739131
1382,0.6177217434782609
1383,0.6163126565217392
1384,0.6142479173913045
1385,0.6226243869565219
1386,0.6258815695652175
1387,0.6219162826086958
1388,0.6122084391304349
1389,0.6110775869565218
1390,0.6271466652173914
1391,0.6139924913043479
1392,0.5939788913043479
1393,0.606408195652174
1394,0.6267638739130436
1395,0.6166093086956522
1396,0.6191070043478262
1397,0.6114364565217392
1398,0.6253222043478261
1399,0.6083196826086957
1400,0.6029558304347826
1401,0.613413395652174
1402,0.6343159782608696
1403,0.6191264391304349
1404,0.623086543478261
1405,0.6010047173913045
1406,0.6163170130434783
1407,0.6271676565217392
1408,0.6223225260869566
1409,0.6046599782608696
1410,0.614900847826087
1411,0.6116636826086957
1412,0.5952857608695653
1413,0.6091602043478261
1414,0.6114154826086957
1415,0.6211422130434784
1416,0.6187773086956522
1417,0.6279685260869566
1418,0.6198191521739131
1419,0.6177217434782609
1420,0.6163126565217392
1421,0.6142479173913045
1422,0.6226243869565219
1423,0.6258815695652175
1424,0.6219162826086958
1425,0.6122084391304349
1426,0.6110775869565218
1427,0.6271466652173914
1428,0.6139924913043479
1429,0.5939788913043479
1430,0.606408195652174
1431,0.6267638739130436
1432,0.6166093086956522
1433,0.6191070043478262
1434,0.6114364565217392
1435,0.6253222043478261
1436,0.6083196826086957
1437,0.6029558304347826
1438,0.613413395652174
1439,0.6343159782608696
1440,0.6191264391304349
1441,0.623086543478261
1442,0.6010047173913045
1443,0.6163170130434783
1444,0.6271676565217392
1445,0.6223225260869566
1446,0.6046599782608696
1447,0.614900847826087
1448,0.6116636826086957
1449,0.5952857608695653
1450,0.6091602043478261
1451,0.6114154826086957
1452,0.6211422130434784
1453,0.6187773086956522
1454,0.6279685260869566
1455,0.6198191521739131
1456,0.6177217434782609
1457,0.6163126565217392
1458,0.6142479173913045
1459,0.6226243869565219
1460,0.6258815695652175
1461,0.6219162826086958
1462,0.6122084391304349
1463,0.6110775869565218
1464,0.6271466652173914
1465,0.6139924913043479
1466,0.5939788913043479
1467,0.606408195652174
1468,0.6267638739130436
1469,0.6166093086956522
1470,0.6191070043478262
1471,0.6114364565217392
1472,0.6253222043478261
1473,0.6083196826086957
1474,0.6029558304347826
1475,0.613413395652174
1476,0.6343159782608696
1477,0.6191264391304349
1478,0.623086543478261
1479,0.6010047173913045
1480,0.6163170130434783
1481,0.6271676565217392
1482,0.6223225260869566
1483,0.6046599782608696
1484,0.614900847826087
1485,0.6116636826086957
1486,0.5952857608695653
1487,0.6091602043478261
1488,0.6114154826086957
1489,0.6211422130434784
1490,0.6187773086956522
1491,0.6279685260869566
1492,0.6198191521739131
1493,0.6177217434782609
1494,0.6163126565217392
1495,0.6142479173913045
1496,0.6226243869565219
1497,0.6258815695652175
1498,0.6219162826086958
1499,0.6122084391304349
1500,0.6110775869565218
1501,0.6271466652173914
1502,0.6139924913043479
1503,0.5939788913043479
1504,0.606408195652174
1505,0.6267638739130436
1506,0.6166093086956522
1507,0.6191070043478262
1508,0.6114364565217392
1509,0.6253222043478261
1510,0.6083196826086957
1511,0.6029558304347826
1512,0.613413395652174
1513,0.6343159782608696
1514,0.6191264391304349
1515,0.623086543478261
1516,0.6010047173913045
1517,0.6163170130434783
1518,0.6271676565217392
1519,0.6223225260869566
1520,0.6046599782608696
1521,0.614900847826087
1522,0.6116636826086957
1523,0.5952857608695653
1524,0.6091602043478261
1525,0.6114154826086957
1526,0.6211422130434784
1527,0.6187773086956522
1528,0.6279685260869566
1529,0.6198191521739131
1530,0.6177217434782609
1531,0.6163126565217392
1532,0.6142479173913045
1533,0.6226243869565219
1534,0.6258815695652175
1535,0.6219162826086958
1536,0.6122084391304349
1537,0.6110775869565218
1538,0.6271466652173914
1539,0.6139924913043479
1540,0.5939788913043479
1541,0.606408195652174
1542,0.6267638739130436
1543,0.6166093086956522
1544,0.6191070043478262
1545,0.6114364565217392
1546,0.6253222043478261
1547,0.6083196826086957
1548,0.6029558304347826
1549,0.613413395652174
1550,0.6343159782608696
1551,0.6191264391304349
1552,0.623086543478261
1553,0.6010047173913045
1554,0.6163170130434783
1555,0.6271676565217392
1556,0.6223225260869566
1557,0.6046599782608696
1558,0.614900847826087
1559,0.6116636826086957
1560,0.5952857608695653
1561,0.6091602043478261
1562,0.6114154826086957
1563,0.6211422130434784
1564,0.6187773086956522
1565,0.6279685260869566
1566,0.6198191521739131
1567,0.6177217434782609
1568,0.6163126565217392
1569,0.6142479173913045
1570,0.6226243869565219
1571,0.6258815695652175
1572,0.6219162826086958
1573,0.6122084391304349
1574,0.6110775869565218
1575,0.6271466652173914
1576,0.6007136452173913
1577,0.5891439782608696
1578,0.6015732826086958
1579,0.6219289608695653
1580,0.611774395652174
1581,0.6142720913043479
1582,0.6066015434782609
1583,0.6204872913043479
1584,0.6034847695652175
1585,0.5981209173913044
1586,0.6085784826086957
1587,0.6294810652173914
1588,0.6142915260869566
1589,0.6182516304347827
1590,0.5961698043478262
1591,0.6114821
1592,0.622332743478261
1593,0.6174876130434783
1594,0.5998250652173914
1595,0.6100659347826088
1596,0.6068287695652175
1597,0.590450847826087
1598,0.604325291304348
1599,0.6065805695652174
1600,0.6163073000000001
1601,0.613942395652174
1602,0.6231336130434784
1603,0.6149842391304349
1604,0.6128868304347828
1605,0.6114777434782609
1606,0.6094130043478262
1607,0.6177894739130436
1608,0.6210466565217392
1609,0.6170813695652175
1610,0.6073735260869566
1611,0.6062426739130435
1612,0.6223117521739131
1613,0.6091575782608697
1614,0.5891439782608696
1615,0.6015732826086958
1616,0.6219289608695653
1617,0.611774395652174
1618,0.6142720913043479
1619,0.6066015434782609
1620,0.6204872913043479
1621,0.6034847695652175
1622,0.5981209173913044
1623,0.6085784826086957
1624,0.6294810652173914
1625,0.6142915260869566
1626,0.6182516304347827
1627,0.5961698043478262
1628,0.6114821
1629,0.6183794269565218
1630,0.6126527
1631,0.5949901521739132
1632,0.6052310217391306
1633,0.6019938565217392
1634,0.5856159347826088
1635,0.5994903782608697
1636,0.6017456565217393
1637,0.6114723869565218
1638,0.6091074826086957
1639,0.6182987000000001
1640,0.6101493260869566
1641,0.6080519173913045
1642,0.6066428304347827
1643,0.6045780913043479
1644,0.6129545608695653
1645,0.616211743478261
1646,0.6122464565217393
1647,0.6025386130434783
1648,0.6014077608695654
1649,0.6174768391304348
1650,0.6043226652173914
1651,0.5843090652173913
1652,0.5833755539130436
1653,0.6122591347826087
1654,0.6021045695652174
1655,0.5934861317391305
1656,0.5920968043478262
1657,0.6059825521739132
1658,0.5889800304347826
1659,0.5750640513043479
1660,0.5892388304347828
1661,0.6101414130434784
1662,0.5949518739130436
1663,0.5989119782608697
1664,0.5768301521739131
1665,0.592142447826087
1666,0.6029930913043479
1667,0.5981479608695652
1668,0.5804854130434783
1669,0.5907262826086958
1670,0.5874891173913044
1671,0.5711111956521739
1672,0.584985639130435
1673,0.5872409173913045
1674,0.5969676478260871
1675,0.5946027434782609
1676,0.6037939608695654
1677,0.5956445869565219
1678,0.5935471782608697
1679,0.5921380913043478
1680,0.5900733521739131
1681,0.5984498217391305
1682,0.6017070043478262
1683,0.5977417173913046
1684,0.5880338739130436
1685,0.5869030217391306
1686,0.6029721
1687,0.5898179260869566
1688,0.5698043260869565
1689,0.5822336304347828
1690,0.6025893086956522
1691,0.592434743478261
1692,0.5949324391304348
1693,0.5872618913043479
1694,0.6011476391304349
1695,0.5841451173913044
1696,0.5787812652173914
1697,0.5892388304347828
1698,0.6101414130434784
1699,0.5949518739130436
1700,0.5989119782608697
1701,0.5768301521739131
1702,0.592142447826087
1703,0.6029930913043479
1704,0.5981479608695652
1705,0.5804854130434783
1706,0.5907262826086958
1707,0.5874891173913044
1708,0.5711111956521739
1709,0.584985639130435
1710,0.5872409173913045
1711,0.5969676478260871
1712,0.5946027434782609
1713,0.6037939608695654
1714,0.5956445869565219
1715,0.5935471782608697
1716,0.5921380913043478
1717,0.5900733521739131
1718,0.5984498217391305
1719,0.6017070043478262
1720,0.5977417173913046
1721,0.5880338739130436
1722,0.5869030217391306
1723,0.6029721
1724,0.5898179260869566
1725,0.5698043260869565
1726,0.5822336304347828
1727,0.6025893086956522
1728,0.592434743478261
1729,0.5949324391304348
1730,0.5872618913043479
1731,0.6011476391304349
1732,0.5841451173913044
1733,0.5787812652173914
1734,0.5892388304347828
1735,0.5529202086956523
1736,0.41905207739130446
1737,0.4083770539130435
1738,0.39303472260869576
1739,0.4131573852173914
1740,0.41555279217391317
1741,0.3987548365217392
1742,0.39746775043478266
1743,0.41484915478260875
1744,0.4063120591304349
1745,0.4048519547826088
1746,0.40980679826086963
1747,0.41839599913043485
1748,0.4082172539130436
1749,0.3927518443478262
1750,0.4303034600000001
1751,0.40476224521739135
1752,0.39334164782608705
1753,0.403661095652174
1754,0.39904827913043484
1755,0.45169724782608706
1756,0.4228053591304349
1757,0.41831975217391315
1758,0.42571417826086966
1759,0.4010241626086957
1760,0.4243684695652175
1761,0.4044116008695653
1762,0.4180045904347827
1763,0.4133518521739131
1764,0.4721935000000001
1765,0.5921380913043478
1766,0.5900733521739131
1767,0.5984498217391305
1768,0.6017070043478262
1769,0.5977417173913046
1770,0.5880338739130436
1771,0.5869030217391306
1772,0.6029721
1773,0.5898179260869566
1774,0.5698043260869565
1775,0.5822336304347828
1776,0.6025893086956522
1777,0.592434743478261
1778,0.5949324391304348
1779,0.5872618913043479
1780,0.6011476391304349
1781,0.5841451173913044
1782,0.5787812652173914
1783,0.5892388304347828
1784,0.6101414130434784
1785,0.5949518739130436
1786,0.5989119782608697
1787,0.5768301521739131
1788,0.592142447826087
1789,0.6029930913043479
1790,0.5981479608695652
1791,0.5804854130434783
1792,0.5907262826086958
1793,0.5874891173913044
1794,0.5711111956521739
1795,0.584985639130435
1796,0.5872409173913045
1797,0.5969676478260871
1798,0.5946027434782609
1799,0.6037939608695654
1800,0.5956445869565219
1801,0.5935471782608697
1802,0.5921380913043478
1803,0.5900733521739131
1804,0.5984498217391305
1805,0.6017070043478262
1806,0.5977417173913046
1807,0.5880338739130436
1808,0.5869030217391306
1809,0.6029721
1810,0.5898179260869566
1811,0.5698043260869565
1812,0.5822336304347828
1813,0.6025893086956522
1814,0.592434743478261
1815,0.5949324391304348
1816,0.5872618913043479
1817,0.6011476391304349
1818,0.5841451173913044
1819,0.5787812652173914
1820,0.5892388304347828
1821,0.6101414130434784
1822,0.5949518739130436
1823,0.5989119782608697
1824,0.5768301521739131
1825,0.592142447826087
1826,0.6029930913043479
1827,0.5981479608695652
1828,0.5804854130434783
1829,0.5907262826086958
1830,0.5874891173913044
1831,0.5711111956521739
1832,0.584985639130435
1833,0.5872409173913045
1834,0.5969676478260871
1835,0.5946027434782609
1836,0.6037939608695654
1837,0.5956445869565219
1838,0.5935471782608697
1839,0.5921380913043478
1840,0.5900733521739131
1841,0.5984498217391305
1842,0.6017070043478262
1843,0.5977417173913046
1844,0.5880338739130436
1845,0.5869030217391306
1846,0.6029721
1847,0.5898179260869566
1848,0.5698043260869565
1849,0.5822336304347828
1850,0.6025893086956522
1851,0.592434743478261
1852,0.5949324391304348
1853,0.5872618913043479
1854,0.6011476391304349
1855,0.5841451173913044
1856,0.5787812652173914
1857,0.5892388304347828
1858,0.6101414130434784
1859,0.5949518739130436
1860,0.5989119782608697
1861,0.5768301521739131
1862,0.592142447826087
1863,0.6029930913043479
1864,0.5981479608695652
1865,0.5804854130434783
1866,0.5907262826086958
1867,0.5874891173913044
1868,0.5711111956521739
1869,0.584985639130435
1870,0.5872409173913045
1871,0.5969676478260871
1872,0.5946027434782609
1873,0.6037939608695654
1874,0.5956445869565219
1875,0.5935471782608697
1876,0.5921380913043478
1877,0.5900733521739131
1878,0.5984498217391305
1879,0.6017070043478262
1880,0.5977417173913046
1881,0.5880338739130436
1882,0.5869030217391306
1883,0.6029721
1884,0.5898179260869566
1885,0.5698043260869565
1886,0.5822336304347828
1887,0.6025893086956522
1888,0.592434743478261
1889,0.5949324391304348
1890,0.5872618913043479
1891,0.45398753130434794
1892,0.4162890339130436
1893,0.42249051391304354
1894,0.43652288869565226
1895,0.41259867739130446
1896,0.46202887391304354
1897,0.43260299130434793
1898,0.44225529130434793
1899,0.46256738695652183
1900,0.4762994478260871
1901,0.4746548652173915
1902,0.45292468695652177
1903,0.5174462565217393
1904,0.4422104130434784
1905,0.4381323608695653
1906,0.4440280043478262
1907,0.4458195086956523
1908,0.46119478695652183
1909,0.46208796956521747
1910,0.4619343000000001
1911,0.4253300826086957
1912,0.43051931739130445
1913,0.4110462565217392
1914,0.4084067660869566
1915,0.41632079304347835
1916,0.450128995652174
1917,0.4273138913043479
1918,0.4353835226086957
1919,0.41011923304347836
1920,0.4256396608695653
1921,0.4393865521739131
1922,0.42472101826086966
1923,0.4229392130434783
1924,0.44231431391304354
1925,0.43177044434782624
1926,0.4348096826086958
1927,0.44161844782608706
1928,0.44437907043478275
1929,0.43487794000000013
1930,0.42933611739130445
1931,0.4434001347826088
1932,0.42811821304347836
1933,0.44469836956521747
1934,0.46947031739130446
1935,0.4500632652173913
1936,0.4756644043478262
1937,0.47400186521739135
1938,0.449049595652174
1939,0.42339850260869577
1940,0.4449764391304349
1941,0.4254104008695653
1942,0.44017146521739137
1943,0.4278931782608697
1944,0.3955422200000001
1945,0.44818491739130445
1946,0.4406644043478262
1947,0.4630502260869566
1948,0.46687011739130446
1949,0.4317230739130436
1950,0.4449168860869566
1951,0.44768864782608697
1952,0.42916686173913055
1953,0.4397072913043479
1954,0.436410815652174
1955,0.4455819782608696
1956,0.4341462913043479
1957,0.433055763478261
1958,0.42848854347826093
1959,0.4375143782608697
1960,0.42634855217391315
1961,0.4395958913043479
1962,0.42507515826086967
1963,0.42527192608695663
1964,0.42961292173913057
1965,0.4020010391304349
1966,0.41509260434782613
1967,0.39988838347826094
1968,0.40571654086956527
1969,0.43971094869565225
1970,0.4328648530434784
1971,0.44611318260869576
1972,0.4398213730434784
1973,0.4102821400000001
1974,0.4136138652173914
1975,0.42778753217391313
1976,0.4343585921739131
1977,0.4309132304347827
1978,0.4233676973913045
1979,0.4368522652173914
1980,0.4292404086956522
1981,0.43918858434782615
1982,0.40654245391304356
1983,0.4062761817391305
1984,0.4107313695652175
1985,0.4134421582608696
1986,0.4208250539130436
1987,0.4102359052173914
1988,0.4445057347826088
1989,0.41396898695652184
1990,0.4199987495652175
1991,0.4271767086956523
1992,0.4175504886956523
1993,0.43514217826086965
1994,0.42343857478260877
1995,0.4287190852173914
1996,0.4135537460869566
1997,0.4352836869565218
1998,0.4328095260869566
1999,0.4217183260869566
2000,0.42112077826086963
2001,0.3997000886956522
2002,0.3989033121739131
2003,0.40456683739130445
2004,0.40241711565217403
2005,0.4136580078260871
2006,0.40994676608695657
2007,0.3989124817391306
2008,0.4142617043478262
2009,0.43460862521739135
2010,0.4191659121739132
2011,0.409541143478261
2012,0.41046156956521745
2013,0.4058966565217393
2014,0.398475303478261
2015,0.3991287869565219
2016,0.413933287826087
2017,0.40603301304347833
2018,0.3965719495652175
2019,0.4030959400000001
2020,0.3899689469565218
2021,0.39589941043478266
2022,0.3902352752173914
2023,0.390504583478261
2024,0.3867979808695653
2025,0.3908370100000001
2026,0.3817664984347827
2027,0.39426722347826093
2028,0.3910820417391305
2029,0.40141859565217397
2030,0.3820843330434784
2031,0.3881449469565218
2032,0.39022960869565226
2033,0.39480690521739137
2034,0.400105415652174
2035,0.41445454347826094
2036,0.39849290173913055
2037,0.3988886008695653
2038,0.38714421826086964
2039,0.3863053751304349
2040,0.3949093017391306
2041,0.3899628304347827
2042,0.3871433886956523
2043,0.40728328521739143
2044,0.39564799391304356
2045,0.386900603478261
2046,0.3901546121739131
2047,0.4044704739130436
2048,0.3923812495652175
2049,0.3857719765217392
2050,0.38864758347826095
2051,0.3879389695652175
2052,0.39645883826086964
2053,0.3957760443478262
2054,0.39996867652173923
2055,0.3891806017391305
2056,0.4004061713043479
2057,0.3912618165217392
2058,0.4084882843478262
2059,0.386598693478261
2060,0.38670826304347833
2061,0.3860104365217392
2062,0.40468441304347835
2063,0.39448286434782615
2064,0.3845127391304349
2065,0.38599809391304357
2066,0.3985902965217392
2067,0.4256638182608697
2068,0.4059462104347827
2069,0.4087988965217392
2070,0.3948608313043479
2071,0.39020888000000015
2072,0.3869442530434784
2073,0.3889205982608696
2074,0.39402195304347837
2075,0.39213685391304354
2076,0.38464806121739137
2077,0.4035963521739131
2078,0.4370367739130436
2079,0.4212111991304349
2080,0.42593391739130443
2081,0.42958683565217404
2082,0.4287809782608697
2083,0.4390780095652175
2084,0.416709703478261
2085,0.4347472478260871
2086,0.41970920434782616
2087,0.41896444782608705
2088,0.4177304408695653
2089,0.458853555652174
2090,0.42478225652173923
2091,0.4258314008695653
2092,0.43854615217391313
2093,0.43269140869565226
2094,0.4432219608695653
2095,0.42253879391304355
2096,0.4152222869565218


==> Section_Size_CSV/SectionSize.csv <==
Sections,(0-5)%,(5-10)%,(10-15)%,15%+
.text,0.328002722,0.101395032,0.199047295,0.371214699
.rdata,0.507664563,0.375563571,0.044634806,0.071686204
.data,0.618930331,0.235749472,0.052076003,0.092892329
.rsrc,0.466053299,0.096129442,0.065989848,0.371510152
.reloc,0.753937008,0.123031496,0.117125984,0.00492126


==> Section_Size_CSV/SectionSizeT.csv <==
 Percent,.text,.rdata,.data,.rsrc,.reloc
(0-5)%,0.328002722,0.507664563,0.618930331,0.466053299,0.753937008
(5-10)%,0.101395032,0.375563571,0.235749472,0.096129442,0.123031496
(10-15)%,0.199047295,0.044634806,0.052076003,0.065989848,0.117125984
15%+,0.371214699,0.071686204,0.092892329,0.371510152,0.00492126


==> Section_Size_CSV/SectionSizeTRe.csv <==
Percent,.text,.rdata,.data,.rsrc,.reloc
>0%,1.00,1.00,1.00,1.00,1.00
>5%,0.67,0.49,0.38,0.53,0.25
>10%,0.57,0.12,0.15,0.44,0.12
>15%,0.37,0.07,0.09,0.07,0.01

